Three K2 Campaigns Yield Rotation Periods for 1013 Stars in Praesepe

We use three campaigns of K2 observations to complete the census of rotation in low-mass members of the benchmark, $\approx$670-Myr-old open cluster Praesepe. We measure new rotation periods (\prot) for 220 $\lesssim$1.3~\Msun\ Praesepe members and recover periods for $97\%$ (793/812) of the stars with a \prot\ in the literature. Of the 19 stars for which we do not recover a \prot, 17 were not observed by K2. As K2's three Praesepe campaigns took place over the course of three years, we test the stability of our measured \prot\ for stars observed in more than one campaign. We measure \prot\ consistent to within $10\%$ for $>95\%$ of the 331 likely single stars with $\geq$2 high-quality observations; the median difference in \prot\ is $0.3\%$, with a standard deviation of $2\%$. Nearly all of the exceptions are stars with discrepant \prot\ measurements in Campaign 18, K2's last, which was significantly shorter than the earlier two ($\approx$50~d rather than $\approx$75~d). This suggests that, despite the evident morphological evolution we observe in the light curves of $38\%$ of the stars, \prot\ measurements for low-mass stars in Praesepe are stable on timescales of several years. A \prot\ can therefore be taken to be representative even if measured only once.

==> lsoutputs.csv <==
EPIC,EDR3Name,2MASS,RA,DEC,Prot,C5Prot,C5Power,C5Sprot,C5_Spower,C5Clean,C5QF,C5Rvar,C5thresh,C5SNR,C16Prot,C16Power,C16Sprot,C16Spower,C16Clean,C16QF,C16Rvar,C16thresh,C16SNR,C18Prot,C18Power,C18Sprot,C18Spower,C18Clean,C18QF,C18Rvar,C18thresh,C18SNR,QFClean,MultiPeriod,Harmonics,LCEvolution,PreviousProt,Binary
211593813,Gaia EDR3 653781747161312512,2MASS J08130630+1427235,123.27625,14.45653,15.57,15.57,0.61,7.87,0.12,1,0,0.005,0.008,129,,,,,,,,,,,,,,,,0.012,,,1,0,0,1,,0
211687388,Gaia EDR3 655617072585794560,2MASS J08132978+1544434,123.37409,15.74541,11.92,11.93,0.83,6.04,0.07,1,0,0.015,0.008,262,,,,,,,,,,12.79,0.47,5.72,0.07,1,1,0.01,0.011,254,1,0,0,1,,1
211960425,Gaia EDR3 669553515609864704,2MASS J08134619+1937525,123.44246,19.63128,0.86,0.86,0.06,24.61,0.06,0,1,0.025,0.008,25,,,,,,,,,,,,,,,,0.06,,,0,0,0,0,,0
211813482,Gaia EDR3 657043414045814528,2MASS J08141796+1730283,123.57486,17.50788,27.54,27.54,0.73,10.29,0.02,1,0,0.009,0.008,78,,,,,,,,,,,,,,,,0.019,,,1,0,0,0,,0
211690043,Gaia EDR3 655606489786539136,2MASS J08143531+1546521,123.64714,15.78114,17.47,17.47,0.43,8.44,0.35,0,0,0.004,0.008,138,,,,,,,,,,,,,,,,0.009,,,1,0,1,1,,1
211761307,Gaia EDR3 656149304932599808,2MASS J08171969+1645598,124.33208,16.76662,17.42,8.71,0.35,16.42,0.24,0,0,0.003,0.007,95,,,,,,,,,,,,,,,,0.006,,,1,0,1,1,,0
211977115,Gaia EDR3 663570183787134336,2MASS J08174411+1953132,124.4338,19.88701,26.11,26.11,0.56,12.27,0.21,1,0,0.007,0.009,66,,,,,,,,,,,,,,,,0.016,,,1,0,0,0,,1
211592804,Gaia EDR3 652212469190268928,2MASS J08174779+1426323,124.44916,14.44232,25.45,25.45,0.8,-9999.0,-9999.0,1,0,0.015,0.009,54,,,,,,,,,,,,,,,,0.03,,,1,0,0,0,,0
211635844,Gaia EDR3 652408491498497280,2MASS J08184994+1502228,124.7081,15.03969,19.5,19.51,0.87,6.49,0.01,1,0,0.021,0.009,57,,,,,,,,,,,,,,,,0.044,,,1,0,0,0,,0
211576111,Gaia EDR3 652026136329044736,2MASS J08194638+1412297,124.94326,14.20826,15.57,15.57,0.72,7.01,0.01,1,0,0.003,0.009,144,,,,,,,,,,,,,,,,0.007,,,1,0,0,0,,0
211742209,Gaia EDR3 655945379886042496,2MASS J08210181+1629541,125.25758,16.49837,13.39,6.7,0.64,13.54,0.3,1,1,0.008,0.009,194,,,,,,,,,,,,,,,,0.017,,,0,0,1,0,,1
211800683,Gaia EDR3 656098826180222464,2MASS J08241039+1719354,126.04331,17.32651,0.29,,,,,,,,,,,,,,,,,,,0.28,0.05,-9999.0,-9999.0,1,0,0.055,0.011,15,1,0,0,0,,1
211886651,Gaia EDR3 662428512760038528,2MASS J08242490+1831530,126.10377,18.53141,1.71,,,,,,,,,,,,,,,,,,,1.71,0.07,1.46,0.07,0,0,0.002,0.014,1232,1,0,0,0,,1
212085300,Gaia EDR3 676256486390524288,2MASS J08243304+2144219,126.13769,21.73944,1.75,1.45,0.15,0.75,0.12,0,0,0.001,0.007,1231,,,,,,,,,,1.5,0.16,20.56,0.07,1,0,0.002,0.011,1217,1,1,1,0,,1
211938090,Gaia EDR3 663335816011746048,2MASS J08243324+1917432,126.13853,19.29534,9.95,10.26,0.24,30.02,0.16,0,0,0.005,0.009,71,,,,,,,,,,9.64,0.22,1.99,0.03,1,0,0.009,0.01,69,1,0,0,1,10.11,1
211820823,Gaia EDR3 662114460454651648,2MASS J08251373+1736453,126.30725,17.6126,1.14,1.14,0.25,0.57,0.07,1,0,0.022,0.008,20,,,,,,,,,,1.14,0.23,16.42,0.01,1,0,0.088,0.011,12,1,0,0,0,1.14,1
211912350,Gaia EDR3 662538498282258176,2MASS J08251613+1854388,126.31722,18.9108,0.26,0.26,0.2,18.32,0.03,1,0,0.02,0.008,16,,,,,,,,,,0.26,0.12,22.23,0.04,1,0,0.109,0.011,11,1,0,0,0,0.26,1
212006725,Gaia EDR3 663842755294579712,2MASS J08252223+2021567,126.34265,20.36577,0.2,0.2,0.36,0.23,0.25,0,0,0.038,0.01,17,,,,,,,,,,0.23,0.25,0.2,0.25,0,0,0.069,0.013,17,1,1,0,0,0.2,1
211998019,Gaia EDR3 663805754152866688,2MASS J08252503+2013177,126.3543,20.2216,18.32,18.32,0.35,0.51,0.16,1,0,0.002,0.008,93,,,,,,,,,,9.99,0.18,20.42,0.13,0,1,0.015,0.01,89,1,1,1,0,18.55,1
211752612,Gaia EDR3 653008000212376960,2MASS J08253384+1638408,126.39104,16.64467,1.17,0.59,0.07,34.89,0.04,1,1,0.026,0.008,23,,,,,,,,,,1.17,0.64,-9999.0,-9999.0,1,0,0.033,0.012,34,1,0,1,0,1.18,1
211952571,Gaia EDR3 663346531952796416,2MASS J08254162+1930425,126.42344,19.51181,0.28,0.28,0.07,37.51,0.04,1,0,0.018,0.008,23,,,,,,,,,,0.28,0.11,21.44,0.09,0,0,0.044,0.013,24,1,0,0,0,0.28,1
211771942,Gaia EDR3 653021709747963520,2MASS J08261340+1655056,126.55586,16.91824,11.8,12.27,0.66,6.0,0.16,1,0,0.006,0.009,305,,,,,,,,,,11.35,0.55,5.92,0.22,1,0,0.014,0.011,304,1,0,0,1,12.29,1
211966707,Gaia EDR3 663726280078225152,2MASS J08261745+1943357,126.57273,19.72661,9.32,9.28,0.49,4.6,0.04,1,0,0.023,0.008,48,,,,,,,,,,9.37,0.59,4.6,0.03,1,0,0.026,0.011,48,1,0,0,0,9.25,1
211955066,Gaia EDR3 663718858374747648,2MASS J08262329+1933039,126.59706,19.55109,1.54,1.53,0.18,0.77,0.03,1,0,0.014,0.009,30,,,,,,,,,,1.54,0.28,0.77,0.08,1,0,0.039,0.012,31,1,0,0,0,1.54,1
211768266,Gaia EDR3 653017449140403840,2MASS J08263937+1651529,126.66404,16.8647,12.1,12.07,0.64,5.57,0.09,1,0,0.006,0.008,326,,,,,,,,,,,,,,,,0.015,,,1,0,0,1,12.1,1
212127859,Gaia EDR3 677845727365213312,2MASS J08264664+2234304,126.69436,22.57513,9.51,,,,,,,,,,9.51,0.27,4.8,0.11,1,0,0.012,0.008,55,,,,,,,0.027,,,1,0,0,0,,1
211568892,Gaia EDR3 651308258314059264,2MASS J08264966+1406315,126.70692,14.10877,25.66,25.66,0.37,12.07,0.15,1,0,0.004,0.008,71,,,,,,,,,,,,,,,,0.01,,,1,0,0,1,,1
212076029,Gaia EDR3 664254595414894848,2MASS J08270079+2133587,126.75333,21.56632,0.32,0.32,0.08,0.24,0.02,1,1,0.036,0.009,17,0.32,0.06,12.9,0.02,1,0,0.052,0.009,14,0.32,0.16,9.37,0.03,1,0,0.089,0.012,16,1,0,0,0,0.32,1
211959781,Gaia EDR3 662975927814718464,2MASS J08270584+1937171,126.77437,19.62144,0.28,0.28,0.13,0.31,0.08,0,0,0.023,0.008,25,,,,,,,,,,0.28,0.57,0.31,0.15,1,0,0.037,0.012,34,1,1,0,0,0.29,1
211746191,Gaia EDR3 652996141805564288,2MASS J08271123+1633157,126.7968,16.55437,10.99,11.13,0.55,5.55,0.25,1,0,0.008,0.007,316,,,,,,,,,,10.86,0.6,5.46,0.12,1,0,0.027,0.011,313,1,0,0,1,,1
212007527,Gaia EDR3 663834856851415040,2MASS J08271521+2022444,126.81341,20.379,9.49,9.54,0.75,37.04,0.04,1,0,0.02,0.008,347,9.36,0.65,4.83,0.24,1,0,0.012,0.007,331,9.49,0.48,4.79,0.18,1,0,0.066,0.012,340,1,0,0,1,,1
211746226,Gaia EDR3 652949348139055488,2MASS J08271674+1633180,126.81978,16.555,20.43,20.43,0.86,-9999.0,-9999.0,1,0,0.017,0.008,66,,,,,,,,,,,,,,,,0.035,,,1,0,0,0,,1
212168580,Gaia EDR3 678033881297665920,2MASS J08272383+2327101,126.84931,23.45282,1.05,1.05,0.18,0.52,0.03,1,0,0.025,0.008,21,,,,,,,,,,1.05,0.05,1.13,0.03,1,0,0.183,0.013,17,1,0,0,0,1.05,1
211436377,Gaia EDR3 602738393013021440,2MASS J08274959+1211301,126.95664,12.1917,2.36,2.36,0.09,18.66,0.05,1,0,0.013,0.008,27,,,,,,,,,,,,,,,,0.033,,,1,0,0,0,,0
211999343,Gaia EDR3 663782904926907392,2MASS J08275060+2014363,126.96086,20.24343,13.45,14.52,0.64,6.33,0.03,1,0,0.003,0.008,198,,,,,,,,,,12.37,0.34,7.11,0.33,0,0,0.006,0.011,194,1,0,0,1,14.52,1
211971819,Gaia EDR3 663002663987903872,2MASS J08275096+1948207,126.96235,19.80576,17.27,17.27,0.7,8.69,0.15,1,0,0.01,0.008,110,,,,,,,,,,8.64,0.24,15.65,0.16,0,1,0.011,0.012,108,1,0,1,1,17.08,0
211978243,Gaia EDR3 663755485855805568,2MASS J08280099+1954172,127.00414,19.9048,10.73,10.73,0.75,5.2,0.04,1,0,0.004,0.008,367,,,,,,,,,,10.37,0.18,23.08,0.14,0,0,0.025,0.012,362,1,0,1,0,10.56,1
211631310,Gaia EDR3 652498166117194368,2MASS J08280477+1458313,127.01991,14.97536,0.92,0.92,0.82,-9999.0,-9999.0,1,0,0.034,0.007,24,,,,,,,,,,0.92,0.84,-9999.0,-9999.0,1,0,0.084,0.013,22,1,0,0,0,,1
211500037,Gaia EDR3 650990396374509568,2MASS J08281331+1308265,127.05549,13.14071,13.01,10.81,0.15,6.19,0.02,1,3,0.002,0.008,971,,,,,,,,,,13.01,0.54,6.95,0.1,1,0,0.002,0.011,962,1,1,0,1,,1
211935588,Gaia EDR3 662899481693765632,2MASS J08282020+1915307,127.08418,19.25853,24.02,24.02,0.33,-9999.0,-9999.0,1,0,0.005,0.009,41,,,,,,,,,,0.63,0.02,0.57,0.01,0,2,0.014,0.011,40,1,0,0,0,25.7,1
212012745,Gaia EDR3 663883132283474560,2MASS J08282465+2027540,127.10273,20.46501,0.54,34.1,0.08,0.54,0.03,1,2,0.046,0.008,14,0.54,0.13,-9999.0,-9999.0,1,0,0.048,0.008,14,24.79,0.09,5.37,0.02,1,2,0.176,0.013,10,1,0,0,0,0.54,0
211604406,Gaia EDR3 651725626056126720,2MASS J08283251+1435555,127.13549,14.59876,25.1,28.06,0.33,12.84,0.21,0,1,0.003,0.009,97,,,,,,,,,,,,,,,,0.006,,,0,0,1,1,,0
212051615,Gaia EDR3 663991846495546496,2MASS J08285027+2107411,127.2095,21.1281,12.17,,,,,,,,,,12.17,0.72,6.09,0.11,1,0,0.035,0.008,42,,,,,,,0.075,,,1,0,0,0,,1
212019518,Gaia EDR3 663890171733055488,2MASS J08285400+2034416,127.225,20.57822,23.83,,,,,,,,,,23.83,0.27,-9999.0,-9999.0,1,0,0.001,0.007,374,,,,,,,0.001,,,1,0,0,0,,1
211950505,Gaia EDR3 662932260884134272,2MASS J08291350+1928480,127.30628,19.48001,7.99,8.0,0.78,4.19,0.06,1,0,0.01,0.009,735,,,,,,,,,,3.98,0.42,8.04,0.24,1,1,0.015,0.011,735,1,0,1,1,7.99,1
211827220,Gaia EDR3 662172429630090880,2MASS J08291780+1742115,127.32419,17.70321,12.56,12.22,0.72,6.12,0.05,1,0,0.014,0.008,74,,,,,,,,,,12.9,0.57,6.23,0.03,1,0,0.023,0.011,74,1,0,0,1,12.22,0
212027816,Gaia EDR3 663916289430964480,2MASS J08291886+2043048,127.3286,20.71801,24.02,24.02,0.74,11.3,0.08,1,0,0.011,0.008,72,28.59,0.28,0.25,0.01,1,3,0.021,0.008,68,17.98,0.22,5.79,0.04,1,1,0.01,0.012,70,1,0,0,0,23.8,0
212052477,Gaia EDR3 663981126257232768,2MASS J08292796+2108383,127.36653,21.14398,17.78,,,,,,,,,,17.78,0.16,8.95,0.04,1,0,0.004,0.008,104,,,,,,,0.009,,,1,0,0,0,,0
212121350,Gaia EDR3 665810301288657920,2MASS J08295363+2226322,127.47347,22.44231,6.14,5.49,0.06,10.05,0.03,1,1,0.001,0.01,1278,5.68,0.12,3.89,0.04,1,1,0.0,0.008,1241,6.14,0.21,11.84,0.09,1,0,0.001,0.012,1265,1,0,0,1,5.51,1
211889082,Gaia EDR3 662291383044141824,2MASS J08295706+1834000,127.48777,18.56668,12.37,12.37,0.55,5.67,0.14,1,0,0.015,0.008,139,,,,,,,,,,1.87,0.69,5.39,0.07,1,0,0.023,0.012,135,1,1,0,1,12.37,1
211950696,Gaia EDR3 662930091923625216,2MASS J08295869+1928590,127.49456,19.48307,3.25,3.25,0.32,17.88,0.04,1,0,0.02,0.007,18,,,,,,,,,,3.25,0.17,2.81,0.02,1,0,0.056,0.012,17,1,0,0,0,3.25,0
211845069,Gaia EDR3 662182909350261632,2MASS J08300294+1757021,127.51225,17.95059,1.33,1.33,0.13,0.67,0.02,1,0,0.01,0.008,23,,,,,,,,,,1.33,0.26,0.67,0.03,1,0,0.018,0.012,27,1,0,0,0,1.33,1
211681193,Gaia EDR3 652643129853607424,2MASS J08301710+1539450,127.57127,15.66251,1.63,1.63,0.69,-9999.0,-9999.0,1,0,0.021,0.009,28,,,,,,,,,,1.63,0.28,6.03,0.04,1,0,0.034,0.013,29,1,0,0,0,1.63,1
211810915,Gaia EDR3 659151177834641152,2MASS J08303865+1728194,127.66105,17.47207,18.31,19.26,0.7,8.56,0.13,1,0,0.005,0.008,107,,,,,,,,,,17.36,0.61,8.87,0.22,1,0,0.009,0.012,108,1,0,0,1,19.22,0
211943375,Gaia EDR3 662915940008482304,2MASS J08304258+1922308,127.67744,19.37523,1.43,1.43,0.44,21.61,0.06,1,0,0.014,0.007,26,,,,,,,,,,21.75,0.18,1.43,0.08,1,2,0.093,0.011,28,1,0,0,0,1.43,0
212078515,Gaia EDR3 665507969950936064,2MASS J08304851+2136453,127.70215,21.61259,1.31,1.31,0.13,0.25,0.02,1,0,0.047,0.008,18,,,,,,,,,,16.53,0.08,9.46,0.04,1,2,0.166,0.012,16,1,0,0,0,1.32,0
211941802,Gaia EDR3 662912813272290688,2MASS J08305102+1921088,127.7126,19.35246,14.18,14.11,0.86,7.21,0.09,1,0,0.009,0.008,180,,,,,,,,,,14.24,0.83,7.15,0.04,1,0,0.02,0.011,179,1,0,0,0,14.14,0
211911467,Gaia EDR3 662677758301970688,2MASS J08305140+1853515,127.71419,18.89765,2.17,2.17,0.45,1.09,0.18,1,0,0.009,0.008,41,,,,,,,,,,2.18,0.85,-9999.0,-9999.0,1,0,0.034,0.011,38,1,0,0,0,2.18,0
211955365,Gaia EDR3 662925629454594944,2MASS J08305546+1933197,127.73111,19.55549,6.65,6.82,0.22,3.35,0.11,1,0,0.009,0.008,880,,,,,,,,,,3.45,0.2,6.47,0.2,0,1,0.019,0.013,870,1,0,1,1,6.74,0
212024569,Gaia EDR3 663904126083650048,2MASS J08305760+2039448,127.74003,20.66246,15.49,15.49,0.58,7.3,0.02,1,0,0.002,0.008,131,,,,,,,,,,15.02,0.19,1.33,0.02,1,0,0.006,0.013,126,1,0,0,1,15.49,1
211897821,Gaia EDR3 662665629314342272,2MASS J08305892+1841410,127.74554,18.69474,16.78,16.78,0.75,9.33,0.03,1,0,0.005,0.008,136,,,,,,,,,,8.24,0.62,13.66,0.15,1,1,0.006,0.014,134,1,0,1,1,16.42,0
211945337,Gaia EDR3 662919066744669568,2MASS J08310020+1924160,127.75087,19.40446,0.53,9.7,0.03,0.24,0.02,1,2,0.04,0.008,17,,,,,,,,,,0.53,0.15,3.08,0.02,1,0,0.028,0.011,23,1,0,0,0,,0
211748286,Gaia EDR3 658776313088864896,2MASS J08310759+1635041,127.78164,16.58447,8.95,8.95,0.35,4.45,0.29,0,0,0.017,0.009,51,,,,,,,,,,8.95,0.72,4.49,0.04,1,0,0.047,0.011,52,1,0,1,1,9.02,1
212038642,Gaia EDR3 665412690396632832,2MASS J08311310+2054003,127.80462,20.90011,18.21,18.21,0.65,8.49,0.04,1,0,0.01,0.008,51,17.37,0.13,8.44,0.02,1,0,0.008,0.008,49,18.42,0.16,8.67,0.04,1,0,0.015,0.012,50,1,0,0,0,18.44,1
212052095,Gaia EDR3 665431927553215872,2MASS J08311399+2108149,127.80832,21.13747,0.37,,,,,,,,,,0.37,0.08,38.96,0.05,1,0,0.016,0.007,27,,,,,,,0.038,,,1,0,0,0,,0
211942008,Gaia EDR3 662917726714872960,2MASS J08311692+1921191,127.82054,19.35531,22.92,22.93,0.42,10.93,0.08,1,0,0.004,0.009,97,,,,,,,,,,19.01,0.4,2.74,0.02,1,1,0.011,0.012,95,1,1,0,1,23.19,1
211896957,Gaia EDR3 662624157110655104,2MASS J08312690+1840564,127.86211,18.68235,0.24,0.24,0.43,27.29,0.1,1,0,0.011,0.008,33,,,,,,,,,,0.24,0.31,0.19,0.04,1,0,0.017,0.012,36,1,0,0,0,0.24,1
211640206,Gaia EDR3 651837948040931840,2MASS J08312930+1506008,127.8721,15.10023,20.37,19.89,0.52,10.89,0.27,1,0,0.01,0.008,78,,,,,,,,,,20.85,0.89,10.26,0.07,1,0,0.057,0.015,78,1,0,0,1,,1
212009427,Gaia EDR3 663140171661012480,2MASS J08312987+2024374,127.87448,20.41041,1.55,1.56,0.92,0.78,0.03,1,0,0.022,0.008,183,1.55,0.89,0.78,0.03,1,0,0.025,0.008,172,1.55,0.81,0.78,0.02,1,0,0.064,0.012,178,1,0,0,0,1.55,1
212069380,Gaia EDR3 665490339108666368,2MASS J08312987+2126388,127.87446,21.44412,0.27,0.27,0.44,36.15,0.01,1,0,0.061,0.008,11,0.27,0.14,-9999.0,-9999.0,1,0,0.104,0.008,8,0.27,0.15,1.22,0.01,1,0,0.182,0.01,9,1,0,0,0,0.27,0
212045786,Gaia EDR3 665426846608828928,2MASS J08313281+2101280,127.88674,21.02445,9.57,,,,,,,,,,9.57,0.79,4.76,0.16,1,0,0.047,0.007,186,,,,,,,0.096,,,1,0,0,0,9.64,1
211799259,Gaia EDR3 659095308900151552,2MASS J08313445+1718235,127.89356,17.30655,0.58,0.57,0.47,24.41,0.04,1,0,0.015,0.008,23,,,,,,,,,,0.57,0.17,15.81,0.01,1,0,0.024,0.012,25,1,0,0,0,0.58,0
212009131,Gaia EDR3 663140102941534720,2MASS J08313595+2024192,127.89979,20.40535,0.24,0.24,0.2,27.05,0.04,1,0,0.024,0.008,16,0.24,0.03,11.13,0.02,0,1,0.058,0.009,11,0.24,0.14,21.14,0.1,0,0,0.058,0.012,15,1,1,0,0,0.24,1
211971354,Gaia EDR3 663035065221481344,2MASS J08314045+1947541,127.91855,19.79839,8.45,8.3,0.39,4.31,0.12,1,0,0.018,0.009,160,,,,,,,,,,4.31,0.62,0.8,0.07,1,0,0.019,0.011,162,1,1,1,1,9.36,1
211902283,Gaia EDR3 662625978176332160,2MASS J08315427+1845361,127.97613,18.76005,2.17,2.18,0.15,24.22,0.07,1,0,0.014,0.009,26,,,,,,,,,,2.16,0.13,1.09,0.06,1,0,0.02,0.012,29,1,0,0,0,2.18,0
211983023,Gaia EDR3 663044514149509888,2MASS J08320188+1958471,128.00787,19.97977,22.93,22.93,0.16,11.79,0.07,1,1,0.005,0.01,42,,,,,,,,,,17.77,0.13,3.03,0.02,1,1,0.02,0.011,42,0,0,0,0,22.95,0
212063653,Gaia EDR3 665464333083356928,2MASS J08321067+2120296,128.04449,21.34158,13.72,,,,,,,,,,13.72,0.41,6.71,0.28,0,0,0.005,0.009,201,,,,,,,0.01,,,1,0,1,1,,1
211954836,Gaia EDR3 662828838071658880,2MASS J08321786+1932495,128.07445,19.54709,24.41,24.41,0.55,11.69,0.1,1,0,0.009,0.008,48,,,,,,,,,,11.74,0.28,2.17,0.03,1,1,0.018,0.011,46,1,0,1,1,24.44,0
211921859,Gaia EDR3 662701741399303040,2MASS J08321889+1903086,128.07874,19.05241,17.51,19.26,0.24,9.19,0.05,1,1,0.004,0.007,55,,,,,,,,,,15.76,0.1,6.36,0.03,1,1,0.008,0.01,55,0,0,0,1,,1
211625525,Gaia EDR3 651772320940655104,2MASS J08322262+1453371,128.09427,14.89366,14.52,7.26,0.58,14.38,0.33,1,1,0.008,0.008,160,,,,,,,,,,,,,,,,0.016,,,0,0,1,0,,1
212044121,Gaia EDR3 665417157162598144,2MASS J08322347+2059449,128.09783,20.99581,10.7,,,,,,,,,,10.7,0.37,5.37,0.15,1,0,0.005,0.008,351,,,,,,,0.011,,,1,0,0,1,11.12,0
212035441,Gaia EDR3 664658700297947008,2MASS J08323244+2050410,128.13518,20.84473,16.97,16.97,0.49,8.19,0.07,1,0,0.013,0.009,53,23.83,0.03,0.24,0.02,0,3,0.285,0.008,54,8.5,0.45,17.88,0.15,1,1,0.017,0.011,53,1,0,1,1,16.51,0
211989185,Gaia EDR3 663069150081902592,2MASS J08323341+2004483,128.13923,20.08009,11.77,11.6,0.6,5.97,0.19,1,0,0.006,0.008,319,,,,,,,,,,11.93,0.82,6.24,0.11,1,0,0.03,0.012,314,1,0,0,1,12.19,1
211900653,Gaia EDR3 662645284052268416,2MASS J08323524+1844096,128.14687,18.73601,1.92,1.92,0.09,34.1,0.02,1,0,0.009,0.008,27,,,,,,,,,,1.91,0.21,-9999.0,-9999.0,1,0,0.023,0.012,25,1,0,0,0,1.92,0
211981509,Gaia EDR3 663055371825360000,2MASS J08323946+1957223,128.16444,19.9562,28.87,28.87,0.52,12.68,0.22,1,0,0.001,0.008,467,,,,,,,,,,13.24,0.31,4.84,0.02,1,1,0.001,0.012,461,1,0,1,1,27.84,1
211851325,Gaia EDR3 659571844111959168,2MASS J08324481+1802101,128.18671,18.03616,1.17,1.17,0.55,3.98,0.19,1,0,0.01,0.007,92,,,,,,,,,,0.58,0.58,1.17,0.21,1,0,0.026,0.011,91,1,1,1,0,1.17,1
211984130,Gaia EDR3 663067638253511552,2MASS J08324679+1959517,128.19497,19.99772,24.61,24.61,0.54,8.69,0.04,1,0,0.014,0.008,50,,,,,,,,,,12.03,0.04,1.73,0.02,1,1,0.007,0.011,49,1,0,1,0,25.26,0
211896670,Gaia EDR3 662632987562951808,2MASS J08324877+1840407,128.20325,18.67799,6.92,6.96,0.63,3.48,0.18,1,0,0.015,0.009,61,,,,,,,,,,6.88,0.87,3.58,0.01,1,0,0.052,0.011,55,1,0,0,0,6.96,1
211898294,Gaia EDR3 662633228081183872,2MASS J08324972+1842062,128.20718,18.70175,18.21,18.21,0.59,8.3,0.16,1,0,0.002,0.008,401,,,,,,,,,,18.09,0.28,5.39,0.08,1,1,0.004,0.014,394,1,0,0,1,17.81,1
211982810,Gaia EDR3 663055818503513088,2MASS J08325223+1958359,128.21765,19.97665,11.26,11.38,0.5,5.64,0.31,0,0,0.008,0.008,339,,,,,,,,,,11.14,0.41,6.01,0.02,1,0,0.026,0.012,334,1,0,1,1,11.23,0
211884968,Gaia EDR3 662603575626986368,2MASS J08325309+1830293,128.22122,18.50816,21.76,21.76,0.34,9.54,0.19,1,0,0.006,0.009,81,,,,,,,,,,18.42,0.22,9.4,0.19,0,1,0.008,0.012,78,1,0,1,1,,0
211900414,Gaia EDR3 662633743477189632,2MASS J08325566+1843582,128.23193,18.73284,11.7,10.93,0.35,4.58,0.02,1,0,0.001,0.009,338,,,,,,,,,,11.7,0.62,-9999.0,-9999.0,1,0,0.002,0.011,335,1,0,0,1,10.97,0
211799258,Gaia EDR3 659086512807199232,2MASS J08325907+1718235,128.24615,17.30655,23.3,24.02,0.61,6.04,0.01,1,0,0.008,0.008,75,,,,,,,,,,22.57,0.65,-9999.0,-9999.0,1,0,0.033,0.011,75,1,0,0,0,24.24,0
211991806,Gaia EDR3 663070971148025728,2MASS J08325958+2007149,128.24828,20.12081,0.36,0.36,0.27,16.78,0.02,1,0,0.011,0.008,24,,,,,,,,,,0.36,0.65,21.14,0.01,1,0,0.052,0.011,22,1,0,0,0,0.36,0
212027909,Gaia EDR3 664652824783150208,2MASS J08330040+2043103,128.25168,20.71954,14.59,14.8,0.35,7.26,0.22,0,0,0.024,0.01,79,14.59,0.7,7.26,0.07,1,0,0.018,0.008,80,13.91,0.35,5.13,0.02,1,1,0.065,0.011,82,1,0,1,0,14.59,1
211908380,Gaia EDR3 662647998471924480,2MASS J08330243+1851039,128.26014,18.8511,19.63,19.63,0.1,7.23,0.02,1,1,0.004,0.008,41,,,,,,,,,,14.66,0.03,-9999.0,-9999.0,1,1,0.009,0.011,39,0,0,0,0,,1
211896979,Gaia EDR3 662632540886348928,2MASS J08330289+1840575,128.26207,18.68265,12.43,13.12,0.63,6.04,0.06,1,0,0.003,0.009,307,,,,,,,,,,11.74,0.75,6.02,0.05,1,0,0.012,0.012,301,1,0,0,1,13.3,1
211913733,Gaia EDR3 662655183953995392,2MASS J08330557+1855487,128.27323,18.9302,12.57,12.57,0.69,30.32,0.1,1,0,0.007,0.009,77,,,,,,,,,,14.52,0.17,3.72,0.04,1,1,0.007,0.012,72,1,0,0,1,12.63,1
211785147,Gaia EDR3 658893995192969728,2MASS J08330722+1706160,128.2801,17.10447,0.33,0.33,0.09,22.93,0.06,0,0,0.017,0.008,19,,,,,,,,,,0.33,0.02,20.42,0.02,0,1,0.029,0.011,19,1,0,0,0,0.33,1
211992423,Gaia EDR3 663070352672827136,2MASS J08330745+2007482,128.28108,20.13008,12.84,12.84,0.58,6.45,0.04,1,0,0.002,0.008,230,,,,,,,,,,6.27,0.35,11.65,0.11,1,1,0.006,0.01,224,1,0,1,1,13.07,0
211901894,Gaia EDR3 662635083506980992,2MASS J08330771+1845157,128.28216,18.75437,1.67,1.67,0.45,19.63,0.02,1,0,0.008,0.009,35,,,,,,,,,,1.67,0.42,-9999.0,-9999.0,1,0,0.016,0.013,34,1,0,0,0,1.67,1
212011416,Gaia EDR3 663131856604384384,2MASS J08330845+2026372,128.28525,20.44368,5.24,5.24,0.63,3.17,0.21,1,0,0.019,0.008,78,3.17,0.48,1.59,0.13,1,0,0.017,0.007,76,3.18,0.46,2.61,0.17,1,0,0.039,0.012,76,1,1,0,1,5.23,1
211951112,Gaia EDR3 662823993347982208,2MASS J08331098+1929221,128.29577,19.4895,2.31,2.31,0.7,0.24,0.02,1,0,0.014,0.009,46,,,,,,,,,,2.31,0.86,-9999.0,-9999.0,1,0,0.066,0.011,46,1,0,0,0,2.31,0
212017838,Gaia EDR3 664634820279791488,2MASS J08331347+2033011,128.30615,20.55033,0.67,0.67,0.07,24.61,0.06,0,1,0.025,0.009,60,0.67,0.23,14.24,0.01,1,0,0.006,0.009,59,0.67,0.12,18.42,0.03,1,0,0.017,0.011,57,1,0,0,0,0.67,0
212027544,Gaia EDR3 664641413053011328,2MASS J08331393+2042483,128.30807,20.71343,0.46,0.45,0.11,28.59,0.08,0,0,0.042,0.007,13,0.45,0.12,38.96,0.03,1,0,0.055,0.007,12,0.46,0.12,20.85,0.1,0,0,0.072,0.011,14,1,0,0,0,0.46,0
212021131,Gaia EDR3 664639454547865472,2MASS J08331425+2036212,128.30939,20.60591,1.23,1.23,0.45,34.1,0.03,1,0,0.024,0.009,27,1.22,0.18,22.75,0.02,1,0,0.018,0.008,24,1.24,0.15,21.29,0.1,0,0,0.045,0.014,23,1,0,0,0,1.23,0
211923569,Gaia EDR3 662661540505500160,2MASS J08331440+1904364,128.31001,19.07679,15.65,15.65,0.85,7.44,0.03,1,0,0.019,0.008,96,,,,,,,,,,14.11,0.54,5.23,0.02,1,1,0.02,0.014,88,1,0,0,0,15.57,0
212026921,Gaia EDR3 664641348629985280,2MASS J08331542+2042089,128.31427,20.70249,12.07,12.07,0.42,5.09,0.13,1,0,0.005,0.008,377,10.47,0.77,5.45,0.02,1,0,0.012,0.008,370,12.27,0.3,5.15,0.24,0,0,0.019,0.011,372,1,0,0,1,12.07,0
212155860,Gaia EDR3 666328239984768512,2MASS J08331576+2309433,128.31568,23.16205,1.08,1.08,0.04,0.31,0.02,1,0,0.039,0.008,23,,,,,,,,,,21.34,0.08,1.08,0.06,0,2,0.058,0.013,22,1,0,0,0,1.08,1
212063500,Gaia EDR3 665450383029558016,2MASS J08331663+2120204,128.31933,21.33902,1.99,,,,,,,,,,1.99,0.51,30.63,0.15,1,0,0.02,0.008,65,,,,,,,0.047,,,1,0,0,0,,0
211947170,Gaia EDR3 662811653905586176,2MASS J08331762+1925505,128.32344,19.4307,12.72,6.24,0.55,12.02,0.25,1,1,0.005,0.008,257,,,,,,,,,,12.85,0.26,6.19,0.2,0,1,0.017,0.012,252,0,0,1,1,12.59,1
211936741,Gaia EDR3 662805061132155008,2MASS J08331799+1916328,128.32497,19.27579,2.29,2.29,0.91,1.15,0.01,1,0,0.038,0.008,49,,,,,,,,,,2.29,0.65,1.97,0.02,1,0,0.086,0.011,45,1,0,0,0,2.3,0
211976838,Gaia EDR3 663050527103803136,2MASS J08332462+1952579,128.35259,19.88275,1.49,1.49,0.56,1.31,0.09,1,0,0.008,0.009,49,,,,,,,,,,1.31,0.46,1.48,0.21,1,0,0.023,0.012,46,1,1,0,0,1.49,1
212171351,Gaia EDR3 666354800062502784,2MASS J08332628+2331122,128.35954,23.52008,10.68,10.73,0.79,5.34,0.05,1,0,0.013,0.008,68,,,,,,,,,,10.63,0.84,5.2,0.03,1,0,0.023,0.012,69,1,0,0,0,10.69,1
211941071,Gaia EDR3 662807019637235840,2MASS J08332700+1920288,128.36252,19.34134,16.36,15.65,0.57,8.21,0.12,1,0,0.003,0.009,135,,,,,,,,,,17.07,0.75,7.94,0.03,1,0,0.021,0.011,133,1,0,0,1,15.74,1
211899994,Gaia EDR3 662634430672023680,2MASS J08332821+1843363,128.36756,18.72676,1.63,1.63,0.24,0.82,0.05,1,0,0.01,0.008,27,,,,,,,,,,1.63,0.23,0.81,0.02,1,0,0.03,0.013,26,1,0,0,0,1.63,0
211988831,Gaia EDR3 663063068408290944,2MASS J08333394+2004256,128.39145,20.07379,14.45,14.45,0.65,7.31,0.03,1,0,0.008,0.008,67,,,,,,,,,,14.45,0.56,7.73,0.05,1,0,0.028,0.011,64,1,0,0,0,14.59,0
211981232,Gaia EDR3 663052962348209664,2MASS J08333450+1957059,128.39378,19.95165,0.8,0.8,0.36,26.57,0.03,1,0,0.021,0.007,18,,,,,,,,,,0.8,0.09,-9999.0,-9999.0,1,0,0.042,0.013,17,1,0,0,0,0.8,0
211915361,Gaia EDR3 662655974227886720,2MASS J08333802+1857175,128.40845,18.95488,11.93,,,,,,,,,,,,,,,,,,,11.93,0.2,6.24,0.04,1,1,0.012,0.011,69,0,0,0,1,,0
212013705,Gaia EDR3 664586476127906560,2MASS J08333838+2028525,128.40992,20.48127,2.15,2.14,0.67,35.72,0.02,1,0,0.014,0.008,38,2.17,0.01,-9999.0,-9999.0,1,3,0.054,0.008,29,2.15,0.18,14.24,0.03,1,0,0.019,0.011,35,1,0,0,0,2.14,1
212069223,Gaia EDR3 665458595007014912,2MASS J08334697+2126276,128.44573,21.44102,14.73,14.73,0.78,7.23,0.02,1,0,0.004,0.01,181,13.48,0.42,7.46,0.2,1,0,0.003,0.008,176,15.73,0.61,7.43,0.02,1,0,0.02,0.011,179,1,0,0,0,14.66,0
212005216,Gaia EDR3 664580909850406528,2MASS J08340314+2020305,128.51311,20.34182,28.59,,,,,,,,,,28.59,0.43,12.02,0.02,1,0,0.021,0.008,47,,,,,,,0.049,,,1,0,0,0,,0
212019346,Gaia EDR3 664594585026149504,2MASS J08340436+2034303,128.51818,20.5751,10.55,,,,,,,,,,10.55,0.88,5.52,0.03,1,0,0.01,0.008,370,,,,,,,0.022,,,1,0,0,0,10.74,0
212034577,Gaia EDR3 664649040915007872,2MASS J08340669+2049468,128.52789,20.82967,1.15,,,,,,,,,,1.15,0.26,34.1,0.06,1,0,0.022,0.008,22,,,,,,,0.051,,,1,0,0,0,,0
212066798,Gaia EDR3 665454368759275520,2MASS J08341389+2123521,128.55788,21.39783,1.56,,,,,,,,,,1.56,0.43,18.66,0.01,1,0,0.014,0.009,34,,,,,,,0.034,,,1,0,0,0,,0
212016518,Gaia EDR3 664593309419200000,2MASS J08342092+2031444,128.58718,20.52902,0.7,,,,,,,,,,0.7,0.07,32.27,0.05,0,0,0.028,0.009,17,,,,,,,0.068,,,1,0,0,0,,0
212022569,Gaia EDR3 664596504874763392,2MASS J08343109+2037456,128.62955,20.62936,0.38,,,,,,,,,,0.38,0.38,0.19,0.03,1,0,0.052,0.007,15,,,,,,,0.124,,,1,0,0,0,,0
212065150,Gaia EDR3 665453711627128192,2MASS J08343429+2122073,128.6429,21.3687,15.1,,,,,,,,,,15.1,0.37,7.5,0.08,1,0,0.01,0.007,50,,,,,,,0.023,,,1,0,0,1,,1
212080405,Gaia EDR3 665555175934680320,2MASS J08345495+2138544,128.72897,21.64847,3.04,,,,,,,,,,3.04,0.63,1.52,0.05,1,0,0.03,0.008,33,,,,,,,0.065,,,1,0,0,0,3.05,0
212052456,Gaia EDR3 664695087260752384,2MASS J08345927+2108373,128.74699,21.14371,0.26,,,,,,,,,,0.26,0.1,0.4,0.08,0,1,0.014,0.008,27,,,,,,,0.033,,,0,0,0,0,,0
212049908,Gaia EDR3 664683130072400384,2MASS J08345963+2105492,128.74849,21.097,8.37,,,,,,,,,,8.37,0.77,4.16,0.09,1,0,0.007,0.008,717,,,,,,,0.014,,,1,0,0,0,8.17,0
212034661,Gaia EDR3 664670176450527744,2MASS J08350378+2049523,128.76576,20.83121,21.3,,,,,,,,,,21.3,0.15,5.1,0.01,1,1,0.003,0.008,83,,,,,,,0.008,,,0,0,0,1,,1
212005109,Gaia EDR3 664572594793701376,2MASS J08350789+2020232,128.78288,20.33978,24.41,,,,,,,,,,24.41,0.51,11.43,0.09,1,0,0.009,0.009,57,,,,,,,0.02,,,1,0,0,1,,1
212080517,Gaia EDR3 665558165231918208,2MASS J08352683+2139018,128.86181,21.6505,0.79,,,,,,,,,,0.79,0.13,0.39,0.05,1,0,0.018,0.009,21,,,,,,,0.044,,,1,0,0,0,,0
212008964,Gaia EDR3 664573793087543936,2MASS J08353928+2024099,128.91367,20.40275,0.77,,,,,,,,,,0.77,0.29,14.95,0.03,1,0,0.012,0.007,36,,,,,,,0.028,,,1,0,0,0,,0
211926825,Gaia EDR3 662744210035689728,2MASS J08353967+1907364,128.91533,19.12679,5.66,5.66,0.36,23.65,0.02,1,0,0.008,0.008,69,,,,,,,,,,,,,,,,0.018,,,1,0,0,1,5.67,0
211898716,Gaia EDR3 659713303154300288,2MASS J08354015+1842283,128.9173,18.70788,1.97,1.97,0.47,24.61,0.32,0,0,0.014,0.008,61,,,,,,,,,,,,,,,,0.032,,,1,1,0,0,1.98,1
211760567,Gaia EDR3 658831872786248832,2MASS J08354343+1645215,128.93097,16.75598,14.15,13.91,0.4,7.17,0.07,1,0,0.011,0.01,41,,,,,,,,,,14.38,0.66,4.62,0.02,1,0,0.034,0.012,43,1,0,0,1,13.81,0
211915709,Gaia EDR3 659738179604773248,2MASS J08354461+1857382,128.93589,18.96063,1.56,1.56,0.19,26.34,0.02,1,0,0.009,0.01,35,,,,,,,,,,1.56,0.1,9.99,0.05,1,0,0.073,0.011,18,1,0,0,0,1.56,0
211961037,Gaia EDR3 662800456927247744,2MASS J08354516+1938262,128.93818,19.64061,11.25,10.97,0.66,5.45,0.12,1,0,0.011,0.008,349,,,,,,,,,,11.52,0.9,5.82,0.01,1,0,0.025,0.012,348,1,0,0,1,10.95,1
212124735,Gaia EDR3 666045459338942208,2MASS J08354589+2230425,128.94124,22.51183,22.58,,,,,,,,,,22.58,0.22,9.85,0.02,1,1,0.009,0.009,47,,,,,,,0.021,,,0,0,0,1,,1
211976081,Gaia EDR3 664352761187716352,2MASS J08354678+1952153,128.94493,19.87094,14.39,7.42,0.44,14.87,0.37,0,0,0.005,0.008,185,,,,,,,,,,13.91,0.3,7.43,0.28,0,0,0.005,0.011,185,1,0,1,1,14.88,1
211957616,Gaia EDR3 662799009521584640,2MASS J08354730+1935227,128.94712,19.58965,1.18,1.18,0.75,0.59,0.04,1,0,0.016,0.008,35,,,,,,,,,,1.18,0.62,0.59,0.19,1,0,0.029,0.011,34,1,0,0,0,1.18,0
211974687,Gaia EDR3 664352692468240896,2MASS J08355026+1951001,128.95944,19.85003,0.9,0.9,0.68,0.45,0.08,1,0,0.028,0.008,28,,,,,,,,,,0.9,0.79,0.45,0.02,1,0,0.053,0.011,32,1,0,0,0,0.9,0
212000760,Gaia EDR3 664382959101502592,2MASS J08355207+2015588,128.96698,20.26634,0.39,0.39,0.13,16.33,0.04,1,0,0.018,0.01,20,,,,,,,,,,0.46,0.15,20.7,0.08,1,0,0.056,0.011,18,1,0,0,0,0.39,1
212021901,Gaia EDR3 664604549350339200,2MASS J08355651+2037070,128.98546,20.61862,1.22,1.22,0.86,0.61,0.04,1,0,0.043,0.008,23,,,,,,,,,,1.22,0.48,0.61,0.08,1,0,0.052,0.012,21,1,0,0,0,1.22,0
212034371,Gaia EDR3 664625302630788608,2MASS J08355696+2049346,128.98734,20.8263,1.22,1.21,0.37,-9999.0,-9999.0,1,0,0.012,0.009,552,,,,,,,,,,1.22,0.13,-9999.0,-9999.0,1,0,0.06,0.011,532,1,0,0,0,1.21,1
211941765,Gaia EDR3 662774957704594688,2MASS J08355721+1921064,128.9884,19.35179,0.6,0.6,0.63,0.3,0.04,1,0,0.024,0.009,21,,,,,,,,,,0.6,0.27,0.3,0.06,1,0,0.042,0.012,18,1,0,0,0,0.6,1
211989060,Gaia EDR3 664359942372888448,2MASS J08355945+2004405,128.99775,20.07793,1.76,1.76,0.87,-9999.0,-9999.0,1,0,0.036,0.009,43,,,,,,,,,,1.76,0.85,0.88,0.02,1,0,0.052,0.014,41,1,0,0,0,1.76,1
211953521,Gaia EDR3 662794787570424448,2MASS J08355988+1931320,128.99951,19.52557,12.85,11.79,0.77,3.92,0.01,1,0,0.005,0.007,317,,,,,,,,,,13.91,0.78,6.13,0.04,1,1,0.007,0.011,314,1,0,0,0,12.89,1
211846954,Gaia EDR3 659532399131904768,2MASS J08360048+1758333,129.002,17.97593,0.91,0.91,0.35,0.45,0.17,1,0,0.008,0.008,88,,,,,,,,,,0.9,0.85,0.45,0.01,1,0,0.035,0.011,90,1,0,0,0,0.91,0
211981687,Gaia EDR3 664356502102864512,2MASS J08360162+1957313,129.00677,19.95871,1.86,1.86,0.25,28.87,0.02,1,0,0.024,0.009,16,,,,,,,,,,1.86,0.53,-9999.0,-9999.0,1,0,0.061,0.011,16,1,0,0,0,1.85,0
211923388,Gaia EDR3 659741233329151744,2MASS J08360242+1904265,129.0101,19.07403,0.33,0.33,0.25,21.76,0.03,1,0,0.045,0.009,13,,,,,,,,,,0.33,0.11,20.02,0.07,0,0,0.035,0.011,17,1,0,0,0,0.33,0
212035051,Gaia EDR3 664625714949149312,2MASS J08360325+2050157,129.01354,20.8377,1.88,1.88,0.06,0.24,0.02,1,0,0.045,0.011,19,,,,,,,,,,0.9,0.02,2.54,0.02,0,3,0.125,0.011,17,1,0,1,0,1.88,0
211946732,Gaia EDR3 662776576909207168,2MASS J08360333+1925288,129.01388,19.42468,1.6,1.6,0.16,18.89,0.06,1,0,0.008,0.008,32,,,,,,,,,,14.73,0.06,8.31,0.02,1,2,0.021,0.014,29,1,0,0,0,1.6,0
211979237,Gaia EDR3 664353379662996224,2MASS J08360444+1955130,129.01852,19.9203,15.25,15.9,0.8,-9999.0,-9999.0,1,0,0.002,0.009,178,,,,,,,,,,14.59,0.59,6.95,0.01,1,0,0.006,0.014,178,1,0,0,0,15.82,0
212025814,Gaia EDR3 664605889380126336,2MASS J08360631+2040599,129.02632,20.68333,16.92,16.97,0.57,0.45,0.03,1,0,0.004,0.008,132,,,,,,,,,,16.88,0.62,8.2,0.06,1,0,0.023,0.012,132,1,0,0,1,17.37,1
211981575,Gaia EDR3 664354994570694400,2MASS J08360860+1957254,129.03584,19.95706,1.02,1.02,0.09,23.28,0.07,0,0,0.008,0.009,37,,,,,,,,,,0.51,0.03,15.41,0.03,0,3,0.013,0.012,36,1,0,1,0,1.02,0
211901402,Gaia EDR3 659714024708794240,2MASS J08360865+1844509,129.03605,18.74748,14.48,14.73,0.64,7.28,0.12,1,0,0.006,0.008,164,,,,,,,,,,14.24,0.62,7.41,0.29,1,0,0.019,0.012,163,1,0,0,0,14.66,0
211928930,Gaia EDR3 659765598675979904,2MASS J08360896+1909309,129.03734,19.15859,8.21,8.28,0.47,4.05,0.15,1,0,0.007,0.008,66,,,,,,,,,,8.13,0.85,3.99,0.06,1,0,0.058,0.011,62,1,0,0,0,8.26,0
211933636,Gaia EDR3 662768914687563776,2MASS J08360898+1913481,129.03743,19.23003,18.89,18.89,0.79,6.36,0.01,1,0,0.009,0.008,90,,,,,,,,,,17.88,0.44,9.34,0.34,0,0,0.021,0.011,89,1,0,1,1,18.21,0
211937565,Gaia EDR3 662769911119972224,2MASS J08360991+1917166,129.04133,19.28796,0.36,0.36,0.03,0.18,0.01,1,0,0.019,0.008,16,,,,,,,,,,0.36,0.16,0.18,0.02,1,0,0.039,0.011,16,1,0,0,0,0.36,0
211976535,Gaia EDR3 664352245791631488,2MASS J08361143+1952403,129.04765,19.87787,18.32,18.32,0.54,8.42,0.06,1,0,0.004,0.008,127,,,,,,,,,,19.13,0.19,8.45,0.15,0,1,0.009,0.01,121,1,0,0,1,18.55,0
211839847,Gaia EDR3 659343111333443968,2MASS J08361204+1752467,129.05017,17.87965,1.25,1.25,0.58,0.62,0.04,1,0,0.013,0.008,32,,,,,,,,,,1.25,0.77,-9999.0,-9999.0,1,0,0.053,0.011,26,1,0,0,0,1.25,0
211900619,Gaia EDR3 659713818550364160,2MASS J08361207+1844077,129.05031,18.7355,1.7,1.7,0.58,2.0,0.1,1,0,0.008,0.008,42,,,,,,,,,,1.7,0.53,1.0,0.19,1,0,0.017,0.011,42,1,1,0,0,1.7,1
211959786,Gaia EDR3 662797806930496256,2MASS J08361410+1937174,129.05876,19.62153,10.38,10.93,0.45,4.83,0.22,1,0,0.002,0.009,405,,,,,,,,,,9.83,0.27,20.85,0.16,0,1,0.027,0.011,399,1,1,1,1,9.98,1
211946750,Gaia EDR3 662776439470251136,2MASS J08361429+1925303,129.05955,19.42509,1.87,1.87,0.51,2.22,0.34,0,0,0.019,0.008,80,,,,,,,,,,2.22,0.52,1.87,0.25,1,0,0.047,0.011,80,1,1,0,0,1.87,1
212025985,Gaia EDR3 664605270904832768,2MASS J08361553+2041098,129.06472,20.68606,17.37,17.37,0.86,5.58,0.01,1,0,0.005,0.009,123,,,,,,,,,,15.9,0.32,8.26,0.15,1,1,0.008,0.011,120,1,0,0,0,17.27,0
211991772,Gaia EDR3 664366024046570112,2MASS J08361590+2007129,129.06627,20.12027,17.38,16.78,0.65,9.0,0.17,1,0,0.004,0.008,120,,,,,,,,,,17.98,0.31,8.82,0.19,0,0,0.008,0.011,118,1,0,1,1,16.51,0
212018005,Gaia EDR3 664600907218072064,2MASS J08361598+2033112,129.06661,20.55313,13.53,6.74,0.63,13.36,0.13,1,0,0.008,0.008,176,,,,,,,,,,6.79,0.58,13.36,0.3,1,0,0.039,0.01,171,1,0,1,1,13.36,0
211943550,Gaia EDR3 662775266942252544,2MASS J08361616+1922407,129.06735,19.37797,2.58,1.3,0.07,2.58,0.07,0,1,0.011,0.008,28,,,,,,,,,,2.58,0.34,1.29,0.05,1,0,0.024,0.011,26,1,0,1,0,2.58,0
211804579,Gaia EDR3 659285833649720064,2MASS J08361626+1722539,129.06778,17.38164,10.83,10.93,0.68,5.27,0.07,1,0,0.015,0.008,634,,,,,,,,,,10.74,0.48,5.41,0.46,0,0,0.042,0.012,621,1,0,1,1,10.91,1
211954532,Gaia EDR3 662795058155781888,2MASS J08361639+1932313,129.06833,19.54206,8.9,9.28,0.65,4.16,0.08,1,0,0.006,0.008,635,,,,,,,,,,8.45,0.3,4.14,0.02,1,0,0.052,0.012,630,1,0,0,1,8.29,1
211912940,Gaia EDR3 659734125155723008,2MASS J08361902+1855084,129.07928,18.91901,19.1,17.78,0.52,9.82,0.22,1,0,0.006,0.008,71,,,,,,,,,,20.42,0.32,9.61,0.27,0,1,0.018,0.011,72,1,0,1,1,17.76,0
211977843,Gaia EDR3 664353860699329920,2MASS J08361916+1953549,129.07985,19.89859,9.29,9.42,0.53,4.64,0.09,1,0,0.008,0.008,62,,,,,,,,,,9.17,0.72,3.13,0.02,1,0,0.025,0.012,61,1,0,0,1,9.54,0
211991549,Gaia EDR3 664365852247876864,2MASS J08362039+2007003,129.08499,20.11678,20.97,22.93,0.25,4.99,0.01,1,1,0.005,0.009,51,,,,,,,,,,19.01,0.41,6.31,0.02,1,1,0.019,0.011,49,0,0,0,0,22.78,0
211907679,Gaia EDR3 659721510835420544,2MASS J08362111+1850276,129.08798,18.84103,0.51,0.51,0.08,10.97,0.03,1,0,0.008,0.009,22,,,,,,,,,,0.51,0.32,-9999.0,-9999.0,1,0,0.026,0.012,21,1,0,0,0,0.51,1
211997061,Gaia EDR3 664379974100333568,2MASS J08362182+2012197,129.09094,20.20548,9.82,10.15,0.75,4.9,0.04,1,0,0.011,0.008,79,,,,,,,,,,9.49,0.38,4.97,0.34,0,0,0.016,0.012,79,1,0,1,1,10.15,0
211991662,Gaia EDR3 664365852247875840,2MASS J08362241+2007070,129.0934,20.11862,2.32,2.32,0.77,1.15,0.02,1,0,0.012,0.009,39,,,,,,,,,,2.32,0.85,-9999.0,-9999.0,1,0,0.038,0.012,38,1,0,0,0,2.32,0
211931128,Gaia EDR3 659766114072052608,2MASS J08362269+1911293,129.09456,19.1915,9.9,9.79,0.48,4.95,0.23,1,0,0.006,0.008,440,,,,,,,,,,10.02,0.79,4.86,0.07,1,0,0.017,0.012,439,1,0,0,1,9.83,0
211887567,Gaia EDR3 659660316141171968,2MASS J08362327+1832422,129.09698,18.54508,1.74,1.74,0.21,28.59,0.03,1,0,0.024,0.009,13,,,,,,,,,,1.74,0.19,-9999.0,-9999.0,1,0,0.061,0.012,12,1,0,0,0,1.74,0
211975682,Gaia EDR3 664305104230586240,2MASS J08362712+1951546,129.11303,19.86519,19.0,20.43,0.34,9.85,0.02,1,0,0.001,0.008,138,,,,,,,,,,17.56,0.3,9.25,0.06,1,1,0.004,0.011,137,1,0,0,1,,1
211842439,Gaia EDR3 659343626729512832,2MASS J08362782+1754535,129.11594,17.91487,7.3,7.67,0.36,3.64,0.08,1,0,0.007,0.008,846,,,,,,,,,,6.95,0.88,3.48,0.05,1,0,0.028,0.012,833,1,0,0,1,6.91,1
211998436,Gaia EDR3 664380111539399552,2MASS J08362830+2013429,129.11794,20.2286,10.29,10.29,0.73,5.37,0.05,1,0,0.009,0.008,395,,,,,,,,,,5.22,0.79,3.41,0.05,1,0,0.01,0.01,390,1,0,1,1,10.25,0
211916015,Gaia EDR3 659735804490628864,2MASS J08362985+1857570,129.1244,18.96585,8.99,9.31,0.55,2.35,0.04,1,0,0.001,0.008,1592,,,,,,,,,,8.69,0.44,4.51,0.19,1,0,0.002,0.013,1577,1,1,0,1,9.17,1
211979250,Gaia EDR3 664353757620109440,2MASS J08363050+1955139,129.1271,19.92054,2.19,19.01,0.04,2.18,0.03,0,3,0.009,0.009,24,,,,,,,,,,2.19,0.13,16.24,0.02,1,0,0.023,0.012,22,1,0,0,0,2.19,0
211957804,Gaia EDR3 662796814795084160,2MASS J08363122+1935334,129.1301,19.59261,13.66,13.66,0.28,7.01,0.01,1,1,0.007,0.008,47,,,,,,,,,,14.73,0.29,4.23,0.02,1,1,0.015,0.012,45,0,0,0,1,13.12,0
211978879,Gaia EDR3 664353757620108544,2MASS J08363338+1954544,129.13911,19.91513,19.63,19.63,0.64,-9999.0,-9999.0,1,0,0.007,0.008,92,,,,,,,,,,19.62,0.25,10.48,0.23,0,1,0.008,0.012,89,1,0,1,1,9.85,0
212001288,Gaia EDR3 664380867453522432,2MASS J08363491+2016307,129.14547,20.2752,19.01,28.06,0.14,2.07,0.01,1,1,0.002,0.007,80,,,,,,,,,,19.01,0.22,7.69,0.02,1,0,0.007,0.012,79,1,0,0,0,,0
211930699,Gaia EDR3 659765220718853504,2MASS J08363642+1911068,129.15175,19.18522,13.59,6.74,0.65,13.54,0.14,1,1,0.004,0.009,176,,,,,,,,,,6.79,0.69,12.96,0.24,1,1,0.013,0.013,178,0,0,1,1,13.35,0
212021375,Gaia EDR3 664600804138934400,2MASS J08364003+2036352,129.16679,20.6098,8.96,8.95,0.3,4.43,0.26,0,0,0.003,0.009,536,,,,,,,,,,8.98,0.54,4.38,0.17,1,0,0.013,0.011,535,1,0,1,1,8.89,1
211354787,Gaia EDR3 601564153250177536,2MASS J08364090+1054022,129.17044,10.90062,0.91,0.91,0.81,0.45,0.01,1,0,0.018,0.008,95,,,,,,,,,,,,,,,,0.039,,,1,1,0,0,,1
212001425,Gaia EDR3 664380695654828160,2MASS J08364118+2016399,129.17162,20.27776,8.4,8.37,0.62,4.17,0.15,1,0,0.015,0.008,43,,,,,,,,,,8.43,0.72,-9999.0,-9999.0,1,0,0.027,0.012,42,1,0,0,0,8.35,0
212009464,Gaia EDR3 664409175581692288,2MASS J08364182+2024399,129.17425,20.41111,11.21,10.93,0.46,5.48,0.3,0,0,0.009,0.008,354,,,,,,,,,,11.48,0.62,5.39,0.17,1,0,0.019,0.013,346,1,0,1,1,11.01,0
212001169,Gaia EDR3 664380695654828416,2MASS J08364217+2016230,129.17575,20.27306,1.94,1.94,0.58,0.97,0.07,1,0,0.017,0.008,28,,,,,,,,,,1.93,0.41,0.97,0.03,1,0,0.022,0.012,31,1,0,0,0,1.94,0
211911279,Gaia EDR3 659722752082318976,2MASS J08364269+1853428,129.1779,18.89525,12.66,12.57,0.72,6.36,0.03,1,0,0.001,0.008,236,,,,,,,,,,12.74,0.6,-9999.0,-9999.0,1,0,0.006,0.013,237,1,0,0,0,12.84,1
211993420,Gaia EDR3 664367020479085568,2MASS J08364501+2008459,129.18757,20.14608,2.23,2.22,0.41,1.12,0.14,1,0,0.011,0.008,27,,,,,,,,,,1.11,0.11,2.24,0.05,1,1,0.016,0.012,29,1,0,1,0,2.23,0
211992034,Gaia EDR3 664366779961036288,2MASS J08364572+2007262,129.1905,20.12395,9.15,9.03,0.56,4.45,0.14,1,0,0.005,0.008,588,,,,,,,,,,9.28,0.79,4.46,0.03,1,0,0.025,0.012,580,1,0,0,1,9.05,0
211623492,Gaia EDR3 657551010458556672,2MASS J08364612+1451518,129.19217,14.86441,13.4,12.95,0.73,6.58,0.13,1,0,0.005,0.008,240,,,,,,,,,,13.85,0.61,6.3,0.11,1,0,0.008,0.011,239,1,0,0,1,,1
211889983,Gaia EDR3 659661213791017600,2MASS J08364711+1834468,129.19629,18.57969,10.64,9.63,0.32,5.0,0.28,0,0,0.002,0.007,371,,,,,,,,,,11.65,0.59,5.08,0.05,1,0,0.006,0.011,367,1,0,1,1,10.32,1
211939462,Gaia EDR3 659774394768991744,2MASS J08364895+1918593,129.20399,19.31649,1.17,1.17,0.88,-9999.0,-9999.0,1,0,0.022,0.008,90,,,,,,,,,,1.17,0.82,-9999.0,-9999.0,1,0,0.025,0.013,89,1,0,0,0,1.17,0
211935509,Gaia EDR3 659768038217395968,2MASS J08364896+1915265,129.20403,19.25737,7.48,7.48,0.61,3.69,0.17,1,0,0.005,0.008,693,,,,,,,,,,3.72,0.39,7.36,0.37,0,1,0.011,0.011,685,1,0,1,1,7.41,1
211955417,Gaia EDR3 662784307849089536,2MASS J08364957+1933230,129.20655,19.55641,11.61,12.02,0.75,5.66,0.05,1,0,0.019,0.01,251,,,,,,,,,,11.22,0.85,5.45,0.05,1,0,0.021,0.011,253,1,1,0,0,12.23,1
211896912,Gaia EDR3 659668841652926592,2MASS J08365052+1840541,129.21053,18.6817,13.57,13.78,0.48,6.8,0.09,1,0,0.013,0.008,36,,,,,,,,,,13.36,0.47,6.76,0.03,1,0,0.021,0.013,35,1,0,0,0,13.98,0
211907530,Gaia EDR3 659719419187699712,2MASS J08365162+1850193,129.21511,18.8387,2.06,2.06,0.13,19.89,0.02,1,0,0.006,0.008,33,,,,,,,,,,2.07,0.06,19.5,0.04,0,0,0.011,0.01,34,1,0,0,0,2.06,0
211923534,Gaia EDR3 659760650873719040,2MASS J08365163+1904350,129.21516,19.07641,12.2,12.02,0.82,6.05,0.08,1,0,0.006,0.008,253,,,,,,,,,,12.37,0.6,6.37,0.2,1,0,0.014,0.011,249,1,0,0,1,12.02,1
211959502,Gaia EDR3 664286721770683136,2MASS J08365404+1937018,129.22517,19.61719,1.9,1.9,0.22,33.35,0.04,1,0,0.018,0.008,23,,,,,,,,,,1.9,0.38,1.68,0.02,1,0,0.035,0.013,21,1,0,0,0,1.9,0
211902072,Gaia EDR3 659716601689157760,2MASS J08365411+1845247,129.22546,18.75688,9.34,9.33,0.49,4.53,0.17,1,0,0.008,0.008,387,,,,,,,,,,9.34,0.73,4.58,0.07,1,0,0.019,0.011,385,1,0,0,0,9.27,1
211958252,Gaia EDR3 664286446892777472,2MASS J08365598+1935570,129.23327,19.59919,11.68,11.74,0.66,6.01,0.2,1,0,0.012,0.008,69,,,,,,,,,,11.61,0.3,6.07,0.02,1,0,0.023,0.013,68,1,0,0,1,11.83,0
211915860,Gaia EDR3 659724195191319936,2MASS J08365626+1857480,129.23442,18.96334,4.8,4.83,0.8,2.38,0.15,1,0,0.024,0.009,164,,,,,,,,,,4.78,0.86,1.0,0.05,1,0,0.07,0.012,165,1,1,0,1,4.81,1
212003893,Gaia EDR3 664404713111939072,2MASS J08365659+2019101,129.23583,20.31947,2.13,2.13,0.66,16.33,0.14,1,0,0.015,0.008,125,,,,,,,,,,2.12,0.56,1.06,0.26,1,0,0.02,0.014,125,1,1,0,0,2.13,1
211924546,Gaia EDR3 659760788312669568,2MASS J08365680+1905280,129.23669,19.09112,14.71,14.8,0.82,1.19,0.07,1,0,0.007,0.008,184,,,,,,,,,,14.52,0.85,7.27,0.07,1,0,0.017,0.013,184,1,1,0,0,14.85,1
212075988,Gaia EDR3 664814727869793536,2MASS J08365783+2133556,129.24099,21.56547,13.38,13.98,0.65,6.49,0.14,1,0,0.006,0.008,194,,,,,,,,,,12.79,0.59,6.73,0.2,1,0,0.01,0.011,190,1,0,0,1,13.27,0
211907026,Gaia EDR3 659719178670078464,2MASS J08365864+1849522,129.24437,18.83118,1.0,1.0,0.26,0.5,0.05,1,0,0.006,0.008,37,,,,,,,,,,1.0,0.73,0.86,0.02,1,0,0.024,0.011,34,1,0,0,0,1.0,1
211827123,Gaia EDR3 659324694514337408,2MASS J08365906+1742063,129.24611,17.70175,0.43,0.43,0.6,0.21,0.02,1,0,0.028,0.009,18,,,,,,,,,,0.43,0.54,0.21,0.05,1,0,0.059,0.011,17,1,0,0,0,0.43,0
212009190,Gaia EDR3 664407427531262464,2MASS J08365989+2024234,129.24957,20.40652,15.25,15.25,0.83,7.42,0.02,1,0,0.008,0.008,164,,,,,,,,,,15.41,0.38,7.71,0.08,1,1,0.005,0.011,162,1,0,0,0,15.26,0
211958646,Gaia EDR3 664286481252512256,2MASS J08370203+1936171,129.25847,19.60476,4.33,4.4,0.54,2.09,0.09,1,0,0.002,0.008,1771,,,,,,,,,,4.26,0.58,2.14,0.03,1,0,0.006,0.012,1756,1,0,0,1,4.41,1
211940224,Gaia EDR3 659774291689774848,2MASS J08370267+1919424,129.26115,19.32846,11.7,11.65,0.79,5.83,0.06,1,0,0.012,0.008,76,,,,,,,,,,11.74,0.78,5.71,0.04,1,0,0.034,0.012,76,1,0,0,0,11.6,1
211930233,Gaia EDR3 659763880689114240,2MASS J08370345+1910412,129.26441,19.17812,18.89,18.89,0.61,9.57,0.15,1,0,0.002,0.008,275,,,,,,,,,,15.65,0.42,9.28,0.28,0,1,0.003,0.012,272,1,0,0,1,19.02,1
211954140,Gaia EDR3 662784101691882624,2MASS J08370352+1932096,129.26468,19.53601,19.37,9.54,0.38,19.51,0.24,0,1,0.005,0.008,85,,,,,,,,,,19.37,0.74,-9999.0,-9999.0,1,0,0.03,0.013,86,1,0,1,1,21.94,1
211895966,Gaia EDR3 659668635494494848,2MASS J08370374+1840025,129.26561,18.66737,14.35,14.59,0.62,6.88,0.07,1,0,0.002,0.008,225,,,,,,,,,,14.11,0.59,6.9,0.03,1,0,0.006,0.012,223,1,0,0,1,14.73,0
211990690,Gaia EDR3 664363584505245824,2MASS J08370441+2006131,129.26841,20.10364,19.13,19.13,0.65,9.7,0.04,1,0,0.005,0.008,90,,,,,,,,,,17.26,0.45,5.12,0.04,1,1,0.012,0.012,88,1,0,0,1,,1
211937242,Gaia EDR3 659773329615373056,2MASS J08370585+1916589,129.27439,19.28303,0.47,0.47,0.15,27.8,0.02,1,0,0.008,0.009,30,,,,,,,,,,0.47,0.23,0.21,0.1,1,0,0.019,0.011,30,1,0,0,0,0.47,1
212031440,Gaia EDR3 664610562304515712,2MASS J08370714+2046439,129.27978,20.77887,16.71,17.27,0.3,8.06,0.02,1,0,0.004,0.008,50,,,,,,,,,,16.15,0.29,2.93,0.02,1,0,0.013,0.011,49,1,0,0,0,16.89,0
211981626,Gaia EDR3 664313384927507968,2MASS J08370765+1957274,129.28189,19.95763,1.88,1.88,0.52,0.94,0.05,1,0,0.009,0.009,33,,,,,,,,,,1.88,0.6,0.94,0.06,1,0,0.025,0.012,32,1,0,0,0,1.88,0
211971690,Gaia EDR3 664302424170984576,2MASS J08371148+1948132,129.29787,19.80369,8.55,8.26,0.64,2.75,0.02,1,0,0.004,0.01,688,,,,,,,,,,8.85,0.67,4.34,0.02,1,0,0.018,0.012,679,1,0,0,1,8.84,0
212025613,Gaia EDR3 664608638159278080,2MASS J08371189+2040473,129.29956,20.67983,21.3,21.3,0.64,10.73,0.19,1,0,0.008,0.007,73,,,,,,,,,,20.02,0.49,5.73,0.02,1,0,0.046,0.011,71,1,0,0,0,11.3,0
212017486,Gaia EDR3 664417494934591488,2MASS J08371261+2032414,129.30255,20.54484,14.74,14.04,0.48,7.02,0.23,1,0,0.009,0.009,171,,,,,,,,,,15.41,0.34,6.91,0.33,0,0,0.021,0.011,170,1,0,1,1,13.98,0
211950897,Gaia EDR3 662780047242756608,2MASS J08371635+1929103,129.31816,19.48622,13.27,13.12,0.47,6.64,0.03,1,0,0.008,0.008,251,,,,,,,,,,13.42,0.64,6.69,0.14,1,0,0.011,0.011,248,1,0,0,1,13.12,1
211921927,Gaia EDR3 659749861915865216,2MASS J08371990+1903119,129.33296,19.05333,2.04,2.04,0.67,0.32,0.02,1,0,0.007,0.008,90,,,,,,,,,,2.04,0.84,1.02,0.07,1,0,0.028,0.014,89,1,0,0,1,2.03,1
212016898,Gaia EDR3 664414505637352832,2MASS J08372040+2032079,129.33501,20.53553,0.33,0.33,0.04,19.63,0.03,0,0,0.013,0.009,20,,,,,,,,,,20.99,0.15,0.33,0.02,1,2,0.059,0.014,18,1,0,0,0,0.33,1
211995288,Gaia EDR3 664387808120781440,2MASS J08372222+2010373,129.34261,20.17705,7.88,7.81,0.66,3.92,0.14,1,0,0.007,0.009,652,,,,,,,,,,7.94,0.78,4.06,0.03,1,0,0.023,0.012,643,1,0,0,1,7.8,0
211826149,Gaia EDR3 659321499058103424,2MASS J08372283+1741152,129.34515,17.68758,7.25,7.17,0.31,3.65,0.14,1,0,0.007,0.008,45,,,,,,,,,,7.32,0.8,3.55,0.02,1,0,0.049,0.012,45,1,1,0,1,7.21,1
211946212,Gaia EDR3 659777074828577024,2MASS J08372419+1925012,129.3508,19.417,16.34,16.78,0.62,8.4,0.06,1,0,0.005,0.008,111,,,,,,,,,,15.9,0.36,5.68,0.05,1,0,0.004,0.014,114,1,0,0,0,16.42,1
211970684,Gaia EDR3 664301427738676992,2MASS J08372449+1947120,129.35207,19.78668,1.63,1.63,0.62,1.48,0.01,1,0,0.011,0.009,35,,,,,,,,,,1.63,0.15,0.81,0.11,0,0,0.017,0.011,34,1,0,1,0,1.63,0
212006082,Gaia EDR3 664394439550157312,2MASS J08372520+2021200,129.35502,20.35556,17.88,17.88,0.57,8.71,0.3,1,0,0.005,0.009,128,,,,,,,,,,24.0,0.07,8.64,0.03,1,3,0.007,0.013,147,1,0,0,1,17.82,0
211991074,Gaia EDR3 664363099173064448,2MASS J08372526+2006350,129.35526,20.10973,0.23,23.83,0.08,0.24,0.04,1,3,0.042,0.008,21,,,,,,,,,,0.23,0.05,0.12,0.04,0,1,0.03,0.012,25,0,0,1,0,,0
211950941,Gaia EDR3 664281018054115968,2MASS J08372638+1929128,129.35995,19.4869,12.14,12.32,0.84,5.77,0.01,1,0,0.011,0.009,249,,,,,,,,,,5.98,0.5,10.44,0.29,1,1,0.006,0.012,248,1,0,1,1,12.22,1
211927213,Gaia EDR3 659750892708009088,2MASS J08372639+1907557,129.35999,19.13216,14.52,14.66,0.87,7.21,0.09,1,0,0.013,0.008,174,,,,,,,,,,14.38,0.47,7.36,0.3,0,0,0.01,0.012,173,1,0,1,0,14.66,0
211916756,Gaia EDR3 659744295638254336,2MASS J08372705+1858360,129.36274,18.97668,23.83,23.83,0.5,11.79,0.23,1,0,0.007,0.009,67,,,,,,,,,,11.48,0.33,4.62,0.02,1,1,0.008,0.011,66,1,0,1,0,23.86,0
211905676,Gaia EDR3 659671624791715840,2MASS J08372707+1848394,129.3628,18.81096,1.12,1.12,0.73,0.56,0.04,1,0,0.016,0.009,37,,,,,,,,,,0.56,0.03,1.12,0.03,0,3,0.063,0.011,37,1,0,1,0,1.12,0
211959522,Gaia EDR3 664283079638402688,2MASS J08372755+1937033,129.36479,19.61761,8.77,8.87,0.54,4.31,0.31,1,0,0.011,0.008,595,,,,,,,,,,8.67,0.72,4.47,0.18,1,0,0.016,0.012,590,1,0,0,1,8.68,1
211978157,Gaia EDR3 664309296118640128,2MASS J08372789+1954126,129.36623,19.90352,1.78,1.79,0.81,0.89,0.08,1,0,0.019,0.009,62,,,,,,,,,,1.78,0.86,-9999.0,-9999.0,1,0,0.054,0.013,56,1,0,0,0,1.79,0
211955820,Gaia EDR3 664282667321547008,2MASS J08372793+1933451,129.36641,19.56255,7.36,3.62,0.37,6.61,0.23,0,0,0.002,0.008,1395,,,,,,,,,,7.36,0.43,3.67,0.2,1,0,0.01,0.012,1376,1,0,1,1,3.62,1
211929178,Gaia EDR3 659768553613526400,2MASS J08372819+1909443,129.36749,19.16233,1.24,0.84,0.07,0.88,0.02,1,1,0.001,0.008,1550,,,,,,,,,,1.24,0.06,0.85,0.06,0,1,0.001,0.011,1536,0,0,1,0,0.84,1
212021253,Gaia EDR3 664419556518886272,2MASS J08372845+2036286,129.36856,20.60795,7.24,7.24,0.87,3.61,0.05,1,0,0.034,0.007,128,,,,,,,,,,6.88,0.32,3.61,0.12,1,0,0.012,0.011,127,1,0,0,1,7.22,0
211897713,Gaia EDR3 659669597567160704,2MASS J08372941+1841355,129.37254,18.69322,27.8,27.8,0.4,7.67,0.02,1,0,0.004,0.009,46,,,,,,,,,,15.33,0.09,3.16,0.02,1,1,0.008,0.012,47,1,0,1,0,28.91,1
211925371,Gaia EDR3 659750514750888192,2MASS J08373105+1906142,129.37938,19.10396,13.12,13.12,0.88,6.49,0.07,1,0,0.007,0.008,249,,,,,,,,,,13.13,0.59,6.57,0.21,1,0,0.014,0.012,247,1,0,0,1,13.12,1
211726170,Gaia EDR3 657982392677845120,2MASS J08373109+1616111,129.37955,16.26977,0.48,0.47,0.14,0.23,0.12,0,0,0.02,0.008,20,,,,,,,,,,0.47,0.07,0.23,0.04,0,0,0.053,0.011,19,1,0,1,0,,1
212142153,Gaia EDR3 666082155539463936,2MASS J08373155+2251596,129.38149,22.86657,33.35,33.35,0.35,0.24,0.02,1,1,0.003,0.008,80,,,,,,,,,,22.91,0.19,1.07,0.02,1,2,0.009,0.012,80,0,0,0,0,34.22,1
211774926,Gaia EDR3 658463772612207616,2MASS J08373201+1657356,129.3834,16.95991,1.9,1.9,0.7,0.95,0.16,1,0,0.028,0.008,44,,,,,,,,,,1.9,0.61,0.95,0.25,1,0,0.043,0.013,46,1,0,0,0,1.9,0
211910532,Gaia EDR3 659742367196651392,2MASS J08373222+1853023,129.38427,18.88398,10.36,10.36,0.4,21.3,0.3,0,1,0.004,0.008,91,,,,,,,,,,11.01,0.13,-9999.0,-9999.0,1,2,0.023,0.012,91,0,0,1,1,10.36,0
211953263,Gaia EDR3 664281396011231744,2MASS J08373242+1931180,129.38512,19.52169,1.8,1.8,0.57,0.9,0.28,1,0,0.015,0.008,100,,,,,,,,,,1.8,0.5,0.9,0.34,0,0,0.044,0.013,95,1,0,1,0,1.81,0
211895099,Gaia EDR3 659665096441437184,2MASS J08373307+1839156,129.38782,18.65435,7.25,7.3,0.61,3.68,0.2,1,0,0.005,0.009,911,,,,,,,,,,7.2,0.42,22.57,0.16,1,0,0.009,0.011,895,1,0,0,1,7.59,0
211939094,Gaia EDR3 659772195745778688,2MASS J08373371+1918396,129.39047,19.31101,0.95,0.95,0.59,0.48,0.15,1,0,0.01,0.007,83,,,,,,,,,,0.48,0.42,0.95,0.33,0,1,0.019,0.01,83,1,0,1,0,0.95,0
211998178,Gaia EDR3 664388357876585344,2MASS J08373505+2013265,129.39605,20.22405,15.57,15.57,0.67,7.99,0.16,1,0,0.005,0.008,134,,,,,,,,,,15.57,0.43,7.67,0.33,0,0,0.01,0.013,130,1,0,1,1,15.57,1
211593675,Gaia EDR3 603482040830711040,2MASS J08373593+1427164,129.39972,14.45456,18.3,,,,,,,,,,,,,,,,,,,18.31,0.61,9.46,0.19,1,0,0.01,0.011,95,1,0,0,0,,0
211936017,Gaia EDR3 659770340319909760,2MASS J08373624+1915542,129.40101,19.26508,11.74,11.79,0.44,5.93,0.42,0,0,0.007,0.008,285,,,,,,,,,,11.7,0.68,6.22,0.09,1,0,0.024,0.011,280,1,0,1,1,11.97,1
212088961,Gaia EDR3 664836133986768768,2MASS J08373728+2148247,129.40535,21.80687,0.56,24.02,0.08,0.6,0.02,1,2,0.036,0.009,18,,,,,,,,,,0.59,0.2,1.69,0.01,1,0,0.033,0.011,21,1,0,0,0,0.6,1
211955047,Gaia EDR3 664281911407300480,2MASS J08374060+1933032,129.4192,19.5509,30.02,30.02,0.71,-9999.0,-9999.0,1,0,0.027,0.009,52,,,,,,,,,,18.2,0.3,1.68,0.02,1,1,0.014,0.011,49,1,0,0,0,29.19,1
211737793,Gaia EDR3 658054307610371072,2MASS J08374210+1626078,129.42542,16.43551,1.45,1.45,0.2,13.48,0.02,1,0,0.023,0.008,17,24.61,0.12,1.43,0.02,1,2,0.027,0.008,18,4.55,0.06,1.44,0.06,0,3,0.057,0.013,19,1,0,0,0,1.44,1
211927313,Gaia EDR3 659756493345357056,2MASS J08374235+1908015,129.4265,19.13376,3.07,3.07,0.21,20.43,0.07,1,0,0.001,0.009,1332,,,,,,,,,,19.37,0.14,3.41,0.11,0,2,0.003,0.012,1318,1,1,0,1,3.06,1
211958260,Gaia EDR3 664283526315590656,2MASS J08374640+1935575,129.44337,19.59932,9.29,9.45,0.53,4.71,0.28,1,0,0.008,0.008,447,,,,,,,,,,9.14,0.46,4.87,0.3,0,0,0.015,0.011,444,1,0,1,1,9.5,0
211947686,Gaia EDR3 661277461525418752,2MASS J08374660+1926181,129.44418,19.43837,5.89,5.94,0.9,2.83,0.02,1,0,0.014,0.008,917,,,,,,,,,,5.85,0.66,2.93,0.15,1,0,0.022,0.011,902,1,0,0,1,5.95,0
211930492,Gaia EDR3 659757283619334656,2MASS J08374691+1910558,129.44549,19.18219,21.3,21.3,0.54,7.17,0.01,1,0,0.011,0.008,72,,,,,,,,,,18.2,0.23,5.94,0.02,1,1,0.016,0.012,70,1,0,0,1,21.78,0
211925552,Gaia EDR3 659755630055476992,2MASS J08374739+1906247,129.44747,19.10687,9.41,9.33,0.57,4.63,0.17,1,0,0.01,0.009,461,,,,,,,,,,9.49,0.67,4.72,0.13,1,0,0.02,0.011,459,1,0,0,1,9.3,0
211795614,Gaia EDR3 659228074929597440,2MASS J08374912+1715180,129.45468,17.25502,16.2,15.98,0.75,7.87,0.18,1,0,0.006,0.009,146,,,,,,,,,,16.42,0.75,8.36,0.06,1,0,0.014,0.011,146,1,0,0,1,15.99,0
212031837,Gaia EDR3 664516000007445632,2MASS J08374921+2047068,129.45504,20.78523,1.63,1.63,0.49,0.82,0.02,1,0,0.024,0.008,17,,,,,,,,,,1.63,0.36,0.82,0.01,1,0,0.073,0.011,16,1,0,0,0,1.63,0
211981954,Gaia EDR3 664311250327154432,2MASS J08374932+1957464,129.4555,19.9629,0.28,22.25,0.06,0.41,0.06,0,1,0.021,0.009,16,,,,,,,,,,0.28,0.05,0.41,0.04,0,0,0.049,0.012,16,1,1,1,0,0.28,1
211952707,Gaia EDR3 661279042073291776,2MASS J08374982+1930508,129.45761,19.51412,15.69,15.57,0.6,7.5,0.23,1,0,0.011,0.008,113,,,,,,,,,,15.81,0.64,7.79,0.1,1,0,0.03,0.012,106,1,0,0,1,15.41,0
212032381,Gaia EDR3 664516107383262208,2MASS J08374984+2047407,129.45768,20.79464,1.72,1.72,0.74,-9999.0,-9999.0,1,0,0.022,0.008,24,,,,,,,,,,1.72,0.51,-9999.0,-9999.0,1,0,0.039,0.014,25,1,0,0,0,1.72,0
211411955,Gaia EDR3 601787010512920064,2MASS J08375005+1149147,129.45855,11.82078,17.03,8.52,0.72,18.1,0.1,1,1,0.005,0.008,125,,,,,,,,,,,,,,,,0.011,,,0,0,1,1,,0
211946055,Gaia EDR3 661277186647511936,2MASS J08375180+1924537,129.46585,19.41493,14.72,17.47,0.52,-9999.0,-9999.0,1,0,0.002,0.009,349,,,,,,,,,,11.98,0.54,5.87,0.02,1,0,0.001,0.01,347,1,0,0,0,17.48,1
211983461,Gaia EDR3 664311392062657920,2MASS J08375208+1959138,129.46703,19.98719,8.06,7.95,0.34,3.98,0.24,0,0,0.007,0.007,697,,,,,,,,,,8.17,0.73,-9999.0,-9999.0,1,0,0.021,0.012,688,1,0,1,1,7.97,0
211992843,Gaia EDR3 664339910645611776,2MASS J08375456+2008123,129.47737,20.13675,18.89,18.89,0.75,9.0,0.06,1,0,0.009,0.008,106,,,,,,,,,,9.31,0.46,16.15,0.24,1,1,0.008,0.012,103,1,0,1,1,19.27,0
211950886,Gaia EDR3 661278767195471360,2MASS J08375488+1929097,129.47869,19.48605,4.53,4.53,0.82,-9999.0,-9999.0,1,0,0.014,0.008,49,4.52,0.38,13.66,0.02,1,0,0.01,0.008,49,4.53,0.81,-9999.0,-9999.0,1,0,0.031,0.013,47,1,0,0,0,4.54,0
211951388,Gaia EDR3 661278762898468992,2MASS J08375494+1929369,129.47894,19.4936,1.45,1.45,0.11,16.07,0.02,1,0,0.015,0.008,16,1.46,0.03,-9999.0,-9999.0,1,0,0.042,0.008,11,1.45,0.26,0.73,0.03,1,0,0.052,0.012,15,1,0,0,0,1.45,1
211934056,Gaia EDR3 659758967246506880,2MASS J08375703+1914103,129.48765,19.23622,9.03,9.05,0.59,4.36,0.04,1,0,0.011,0.008,548,4.36,0.23,7.91,0.21,0,1,0.005,0.008,549,9.01,0.78,4.42,0.12,1,0,0.014,0.011,546,1,0,1,1,8.65,0
211949413,Gaia EDR3 661277908202012672,2MASS J08375712+1927499,129.48802,19.46388,1.33,1.33,0.68,0.67,0.06,1,0,0.012,0.009,53,0.67,0.1,1.34,0.05,1,1,0.007,0.007,52,1.34,0.76,15.98,0.01,1,0,0.029,0.012,49,1,0,1,0,1.33,0
211916505,Gaia EDR3 659744978536843264,2MASS J08375755+1858232,129.48982,18.97312,0.23,0.23,0.68,22.41,0.02,1,0,0.022,0.009,22,0.23,0.1,0.25,0.02,1,0,0.035,0.007,17,0.23,0.43,0.18,0.02,1,0,0.033,0.011,20,1,0,0,0,0.23,0
211915940,Gaia EDR3 659744914113633408,2MASS J08380061+1857529,129.50255,18.96471,5.93,5.93,0.57,4.45,0.18,1,0,0.005,0.008,63,5.94,0.25,4.42,0.21,0,0,0.004,0.007,64,4.43,0.55,6.14,0.12,1,0,0.008,0.011,63,1,1,0,1,5.91,1
211982945,Gaia EDR3 664310601788795392,2MASS J08380113+1958430,129.50474,19.97862,0.54,0.54,0.82,0.27,0.01,1,0,0.014,0.009,45,,,,,,,,,,0.54,0.78,0.61,0.05,1,0,0.032,0.011,43,1,1,0,0,0.54,1
212017273,Gaia EDR3 664403506224429184,2MASS J08380136+2032295,129.50568,20.54153,1.09,1.09,0.13,21.45,0.11,0,0,0.01,0.007,27,,,,,,,,,,1.05,0.02,0.88,0.02,0,3,0.128,0.012,23,1,1,0,0,1.09,1
212022062,Gaia EDR3 664509987053483008,2MASS J08380247+2037164,129.51032,20.62124,1.09,1.09,0.04,1.46,0.01,1,0,0.016,0.008,19,,,,,,,,,,1.09,0.37,-9999.0,-9999.0,1,0,0.048,0.011,19,1,0,0,0,1.09,0
211964774,Gaia EDR3 664290948018472064,2MASS J08380371+1941512,129.51549,19.69758,15.18,,,,,,,,,,15.18,0.75,7.37,0.08,1,0,0.016,0.008,62,,,,,,,0.035,,,1,0,0,0,,0
211795706,Gaia EDR3 659228173712358272,2MASS J08380453+1715234,129.51888,17.25651,1.14,1.14,0.14,18.1,0.07,1,0,0.022,0.009,17,,,,,,,,,,1.14,0.05,-9999.0,-9999.0,1,0,0.044,0.012,17,1,0,0,0,1.14,1
212024396,Gaia EDR3 664510949126187136,2MASS J08380462+2039352,129.51927,20.6598,16.79,16.6,0.76,8.3,0.12,1,0,0.025,0.009,42,,,,,,,,,,16.97,0.84,8.0,0.06,1,0,0.084,0.013,40,1,0,0,0,16.7,0
211994382,Gaia EDR3 664340696622352512,2MASS J08380672+2009445,129.52801,20.16237,0.45,0.45,0.19,27.8,0.11,1,0,0.013,0.008,24,,,,,,,,,,0.45,0.08,0.22,0.06,0,0,0.033,0.011,22,1,0,1,0,0.45,0
211956421,Gaia EDR3 661281206736808064,2MASS J08380676+1934178,129.52818,19.57162,20.16,20.16,0.32,4.78,0.01,1,0,0.009,0.007,36,27.8,0.17,5.93,0.03,1,1,0.01,0.009,36,16.24,0.28,7.67,0.04,1,1,0.016,0.011,35,1,0,1,1,20.88,0
211799551,Gaia EDR3 659230166577197056,2MASS J08380711+1718381,129.52965,17.3106,18.11,18.54,0.82,9.19,0.1,1,0,0.006,0.008,109,,,,,,,,,,17.67,0.77,9.28,0.17,1,0,0.009,0.011,110,1,0,0,0,18.55,0
211832848,Gaia EDR3 659329126920001408,2MASS J08380716+1746566,129.52985,17.78241,0.9,0.9,0.14,37.51,0.06,1,0,0.055,0.008,80,0.9,0.9,-9999.0,-9999.0,1,0,0.028,0.008,77,0.9,0.9,-9999.0,-9999.0,1,0,0.054,0.012,80,1,0,0,0,0.9,1
212011731,Gaia EDR3 664402170491377920,2MASS J08380730+2026556,129.53043,20.44881,21.3,21.3,0.9,-9999.0,-9999.0,1,0,0.016,0.008,89,,,,,,,,,,20.99,0.24,8.2,0.03,1,1,0.022,0.011,83,1,0,0,0,21.47,0
211983499,Gaia EDR3 664334035130360192,2MASS J08380758+1959163,129.53159,19.98788,9.03,8.97,0.7,4.57,0.17,1,0,0.011,0.008,496,,,,,,,,,,9.09,0.64,4.31,0.05,1,0,0.012,0.012,492,1,0,0,1,9.12,1
211781289,Gaia EDR3 658465872852222720,2MASS J08380772+1703024,129.53218,17.05068,0.62,38.96,0.18,0.61,0.02,1,2,0.001,0.008,1330,,,,,,,,,,0.62,0.09,1.53,0.06,1,0,0.001,0.011,1323,1,0,0,0,0.61,1
211988223,Gaia EDR3 664335684397673472,2MASS J08380800+2003505,129.53336,20.06404,1.17,1.16,0.8,-9999.0,-9999.0,1,0,0.025,0.008,36,,,,,,,,,,1.17,0.71,0.58,0.04,1,0,0.053,0.011,35,1,0,0,0,1.15,0
212011152,Gaia EDR3 664401960036152960,2MASS J08380808+2026223,129.53368,20.43954,9.0,9.19,0.68,4.48,0.08,1,0,0.006,0.008,576,,,,,,,,,,8.82,0.73,4.51,0.04,1,0,0.025,0.011,564,1,0,0,1,8.97,0
211901010,Gaia EDR3 659689865516277632,2MASS J08380809+1844300,129.53371,18.74167,0.47,0.47,0.29,23.1,0.15,1,0,0.016,0.008,23,0.47,0.6,0.24,0.02,1,0,0.028,0.008,24,0.47,0.74,0.24,0.07,1,0,0.046,0.011,24,1,0,0,0,0.47,0
212011557,Gaia EDR3 664401964332947584,2MASS J08380817+2026461,129.53408,20.44615,20.86,20.86,0.61,10.89,0.23,1,0,0.011,0.007,91,,,,,,,,,,10.3,0.47,4.74,0.01,1,1,0.015,0.012,88,1,0,1,0,21.63,0
211927803,Gaia EDR3 659753126090987776,2MASS J08381343+1908299,129.55597,19.14166,2.23,2.24,0.34,1.12,0.24,0,0,0.009,0.008,36,2.22,0.08,29.43,0.05,0,0,0.015,0.009,30,1.12,0.17,2.25,0.05,1,1,0.017,0.011,34,1,0,1,0,,0
211795569,Gaia EDR3 659225291790784384,2MASS J08381365+1715158,129.55689,17.2544,24.22,24.22,0.75,8.04,0.09,1,0,0.005,0.009,186,,,,,,,,,,-9999.0,-9999.0,-9999.0,-9999.0,0,3,0.031,0.011,186,1,0,0,1,24.44,1
211970861,Gaia EDR3 664293387559886592,2MASS J08381392+1947230,129.55802,19.78975,13.39,16.42,0.16,0.24,0.04,1,1,0.026,0.008,114,13.66,0.27,7.11,0.06,1,0,0.007,0.008,129,13.12,0.19,4.84,0.02,1,0,0.018,0.011,125,1,0,0,1,,0
211970874,Gaia EDR3 664293387559886464,2MASS J08381421+1947234,129.55924,19.78985,14.38,15.33,0.48,7.28,0.18,1,0,0.005,0.008,176,14.38,0.73,7.02,0.06,1,0,0.005,0.008,168,13.91,0.56,7.83,0.06,1,0,0.014,0.012,163,1,0,0,1,16.29,1
211942703,Gaia EDR3 661273132199950208,2MASS J08381427+1921552,129.55946,19.36536,7.04,7.23,0.4,3.41,0.04,1,0,0.004,0.008,836,6.97,0.85,10.19,0.04,1,0,0.009,0.008,840,7.05,0.8,3.47,0.05,1,0,0.025,0.012,820,1,0,0,1,7.01,1
211947187,Gaia EDR3 661274536650547072,2MASS J08381458+1925511,129.56078,19.43087,16.42,16.42,0.13,0.24,0.02,1,1,0.058,0.008,10,,,,,,,,,,0.24,0.06,18.2,0.02,1,1,0.139,0.011,8,0,1,0,0,,1
212018902,Gaia EDR3 664403991557398784,2MASS J08381497+2034041,129.5624,20.56782,9.36,9.36,0.52,4.36,0.18,1,0,0.009,0.007,648,,,,,,,,,,4.43,0.38,8.2,0.33,0,1,0.01,0.012,637,1,0,1,1,8.76,1
211917723,Gaia EDR3 659703957305493632,2MASS J08381655+1859287,129.56899,18.99132,29.43,29.43,0.58,-9999.0,-9999.0,1,0,0.005,0.008,66,24.22,0.05,0.24,0.03,0,3,0.11,0.008,72,19.88,0.14,7.21,0.02,1,1,0.006,0.012,63,1,0,0,1,29.49,0
212003318,Gaia EDR3 664395539061883904,2MASS J08381695+2018353,129.57066,20.30981,2.88,2.78,0.07,16.42,0.04,1,0,0.005,0.009,38,,,,,,,,,,2.98,0.29,20.99,0.04,1,0,0.024,0.011,34,1,0,0,0,2.78,1
212069197,Gaia EDR3 664763149606975616,2MASS J08382072+2126262,129.58635,21.44062,0.26,22.08,0.08,6.38,0.02,1,2,0.034,0.009,14,,,,,,,,,,0.26,0.16,22.07,0.03,1,0,0.053,0.015,16,1,0,0,0,,0
212011680,Gaia EDR3 664399078114921600,2MASS J08382139+2026531,129.58913,20.44811,16.5,16.51,0.57,8.17,0.04,1,0,0.003,0.008,136,,,,,,,,,,8.13,0.25,12.96,0.2,0,1,0.003,0.012,138,1,0,1,1,16.06,0
211992880,Gaia EDR3 664337539824225152,2MASS J08382150+2008145,129.58958,20.13738,0.24,0.24,0.29,0.22,0.06,1,0,0.012,0.008,24,,,,,,,,,,22.23,0.13,0.24,0.03,1,3,0.069,0.01,20,1,1,0,0,0.24,1
211990019,Gaia EDR3 664337123209519872,2MASS J08382186+2005356,129.59112,20.09325,0.41,0.41,0.32,5.26,0.01,1,0,0.015,0.008,21,,,,,,,,,,0.41,0.04,22.23,0.04,0,3,0.072,0.011,16,1,0,0,0,0.41,0
212001264,Gaia EDR3 664348427565316352,2MASS J08382256+2016283,129.59402,20.27455,0.19,0.19,0.14,22.75,0.04,1,0,0.033,0.009,12,,,,,,,,,,0.19,0.03,-9999.0,-9999.0,1,0,0.053,0.011,14,1,0,0,0,,0
212068782,Gaia EDR3 664763085183100160,2MASS J08382289+2126005,129.5954,21.43349,1.89,1.89,0.12,0.24,0.01,1,0,0.049,0.009,17,,,,,,,,,,1.89,0.14,14.38,0.07,1,0,0.049,0.014,19,1,0,0,0,1.89,0
212028430,Gaia EDR3 664513049366544256,2MASS J08382386+2043409,129.59943,20.72803,15.37,15.33,0.7,7.71,0.14,1,0,0.005,0.009,163,,,,,,,,,,15.41,0.42,7.75,0.18,1,0,0.006,0.013,157,1,0,0,1,15.33,0
211990866,Gaia EDR3 664337230586013312,2MASS J08382429+2006217,129.60123,20.10604,4.27,4.25,0.33,2.2,0.04,1,0,0.007,0.008,958,,,,,,,,,,4.28,0.76,2.36,0.02,1,0,0.022,0.011,945,1,0,0,1,4.3,1
211776073,Gaia EDR3 658461680964201472,2MASS J08382489+1658360,129.60373,16.97669,24.95,23.1,0.58,8.61,0.01,1,0,0.006,0.008,75,,,,,,,,,,25.87,0.68,-9999.0,-9999.0,1,0,0.032,0.012,77,1,0,0,1,23.12,1
211914465,Gaia EDR3 659696982278606080,2MASS J08382537+1856300,129.60573,18.94167,4.7,4.7,0.28,1.13,0.12,1,0,0.003,0.009,91,2.27,0.06,0.25,0.03,1,1,0.014,0.008,89,2.26,0.67,1.13,0.1,1,0,0.017,0.012,88,1,1,1,1,4.69,1
212006108,Gaia EDR3 664396294976119680,2MASS J08382537+2021210,129.60572,20.35584,3.16,3.16,0.62,-9999.0,-9999.0,1,0,0.018,0.009,26,,,,,,,,,,3.16,0.23,16.07,0.01,1,0,0.025,0.012,24,1,0,0,0,3.16,0
211751173,Gaia EDR3 658065444461396608,2MASS J08382651+1637283,129.61048,16.62453,12.17,12.17,0.83,5.65,0.03,1,0,0.005,0.008,299,12.02,0.74,6.56,0.01,1,0,0.004,0.008,296,12.47,0.76,5.97,0.05,1,0,0.006,0.014,300,1,0,0,1,,1
211969273,Gaia EDR3 664292322407994624,2MASS J08382772+1945556,129.61554,19.76547,17.37,17.37,0.93,-9999.0,-9999.0,1,0,0.027,0.008,104,18.43,0.62,7.89,0.01,1,0,0.008,0.009,102,16.88,0.87,8.04,0.08,1,0,0.023,0.013,104,1,0,0,1,17.27,1
212074908,Gaia EDR3 664770472526841472,2MASS J08382819+2132460,129.61749,21.54611,13.54,6.91,0.56,13.54,0.29,1,0,0.004,0.008,308,,,,,,,,,,13.54,0.83,6.15,0.03,1,0,0.013,0.012,305,1,0,1,1,13.66,1
211975510,Gaia EDR3 664297064051880832,2MASS J08382963+1951450,129.6235,19.8625,12.03,11.79,0.43,6.14,0.24,1,0,0.006,0.008,229,,,,,,,,,,12.27,0.83,6.03,0.05,1,0,0.017,0.012,229,1,0,0,1,12.27,1
211857507,Gaia EDR3 659443819726136704,2MASS J08383067+1807182,129.62782,18.12175,2.53,,,,,,,,,,2.53,0.61,1.43,0.1,1,0,0.008,0.007,114,,,,,,,0.018,,,1,0,0,0,,1
211762929,Gaia EDR3 658445218353519488,2MASS J08383102+1647248,129.62927,16.79024,9.0,,,,,,,,,,9.0,0.6,4.23,0.04,1,0,0.008,0.008,552,,,,,,,0.018,,,1,0,0,1,,0
211903709,Gaia EDR3 659691656519169920,2MASS J08383233+1846528,129.63471,18.78135,24.82,13.54,0.61,6.8,0.01,1,1,0.005,0.008,66,24.82,0.38,-9999.0,-9999.0,1,0,0.007,0.008,68,12.47,0.44,6.07,0.01,1,1,0.012,0.013,67,1,0,1,1,13.6,0
211969807,Gaia EDR3 664292459846946560,2MASS J08383283+1946256,129.63681,19.7738,17.81,9.05,0.63,16.51,0.18,1,1,0.003,0.008,95,17.57,0.68,8.74,0.13,1,0,0.008,0.008,93,9.03,0.69,20.56,0.16,1,0,0.014,0.013,95,1,0,1,1,18.57,0
211805435,Gaia EDR3 659254394489166848,2MASS J08383287+1723380,129.63699,17.3939,0.68,0.68,0.06,13.01,0.03,1,0,0.008,0.008,27,,,,,,,,,,0.68,0.27,0.34,0.05,1,0,0.023,0.012,28,1,0,0,0,0.68,0
212132877,Gaia EDR3 666026419751609344,2MASS J08383349+2240350,129.63954,22.67639,1.72,0.86,0.09,20.43,0.03,1,1,0.007,0.009,30,,,,,,,,,,1.72,0.29,0.86,0.02,1,0,0.023,0.011,29,1,0,1,0,0.86,1
212031189,Gaia EDR3 664513594826132480,2MASS J08383412+2046292,129.64217,20.77478,2.21,37.51,0.18,11.43,0.02,1,3,0.032,0.008,25,,,,,,,,,,2.21,0.27,1.1,0.18,0,0,0.019,0.01,35,1,0,1,0,2.21,0
211862273,Gaia EDR3 659445743871414528,2MASS J08383435+1811171,129.64313,18.18809,17.57,,,,,,,,,,17.57,0.54,8.76,0.04,1,0,0.004,0.008,123,,,,,,,0.009,,,1,0,0,1,,0
211919747,Gaia EDR3 659704266543218816,2MASS J08383723+1901161,129.65516,19.02114,12.84,12.84,0.94,6.65,0.01,1,0,0.012,0.008,261,12.52,0.76,6.4,0.07,1,0,0.006,0.008,262,13.42,0.84,6.22,0.11,1,0,0.014,0.014,259,1,0,0,1,12.85,1
211935558,Gaia EDR3 661259525741991808,2MASS J08383748+1915286,129.65617,19.25796,0.52,0.52,0.86,-9999.0,-9999.0,1,0,0.019,0.009,63,0.52,0.79,0.26,0.02,1,0,0.015,0.008,66,0.52,0.78,0.26,0.03,1,0,0.029,0.012,63,1,0,0,0,0.52,0
211994910,Gaia EDR3 664343896375336320,2MASS J08383906+2010148,129.66276,20.17079,0.74,0.74,0.81,0.37,0.02,1,0,0.016,0.008,68,,,,,,,,,,0.74,0.76,-9999.0,-9999.0,1,0,0.023,0.012,65,1,0,0,0,0.74,0
211812724,Gaia EDR3 659257551288578304,2MASS J08383915+1729485,129.66313,17.49682,1.21,0.61,0.32,1.22,0.02,1,0,0.014,0.008,24,1.22,0.5,13.24,0.01,1,0,0.021,0.008,24,1.21,0.33,0.61,0.07,1,0,0.055,0.012,17,1,0,1,0,0.61,0
211622776,Gaia EDR3 657562104358045824,2MASS J08383923+1451147,129.66347,14.8541,1.31,,,,,,,,,,,,,,,,,,,1.31,0.09,0.64,0.01,1,0,0.036,0.011,19,1,0,0,0,,0
211964555,Gaia EDR3 661289448777087616,2MASS J08383929+1941401,129.66372,19.69449,0.3,,,,,,,,,,0.29,0.09,0.23,0.06,0,0,0.039,0.007,13,,,,,,,0.096,,,1,0,0,0,,1
211841807,Gaia EDR3 659331875699052544,2MASS J08383995+1754210,129.6665,17.90584,2.01,2.01,0.53,11.17,0.01,1,0,0.01,0.008,29,2.01,0.16,34.89,0.03,1,0,0.02,0.008,18,2.01,0.55,1.0,0.01,1,0,0.033,0.011,26,1,0,0,0,2.01,0
211843786,Gaia EDR3 659332764755294976,2MASS J08384028+1755595,129.66786,17.93321,0.7,0.7,0.1,24.02,0.01,1,0,0.018,0.008,16,,,,,,,,,,0.7,0.38,0.35,0.02,1,0,0.049,0.012,17,1,0,0,0,0.7,0
211984058,Gaia EDR3 664323825990708352,2MASS J08384128+1959471,129.67204,19.99643,0.7,0.35,0.22,0.7,0.19,0,1,0.015,0.009,23,,,,,,,,,,0.7,0.12,0.35,0.11,0,0,0.037,0.012,37,1,0,1,0,0.69,0
211946518,Gaia EDR3 661263305313199360,2MASS J08384146+1925181,129.67279,19.4217,14.38,14.38,0.88,6.99,0.03,1,0,0.008,0.009,185,15.02,0.57,7.26,0.22,1,0,0.007,0.007,184,14.38,0.49,7.6,0.27,1,0,0.014,0.013,184,1,0,0,1,14.45,0
211956426,Gaia EDR3 661283057865715456,2MASS J08384160+1934180,129.67335,19.57169,0.61,0.61,0.13,0.25,0.03,1,0,0.059,0.009,16,0.61,0.43,0.3,0.02,1,0,0.027,0.008,22,0.61,0.34,22.07,0.07,1,0,0.094,0.01,16,1,0,0,0,0.61,0
211889413,Gaia EDR3 659649424103955200,2MASS J08384169+1834165,129.67372,18.57126,1.4,1.39,0.14,19.13,0.05,1,0,0.025,0.008,14,,,,,,,,,,1.4,0.07,0.7,0.01,1,0,0.042,0.012,15,1,0,0,0,1.39,0
211876205,Gaia EDR3 659457323103296512,2MASS J08384214+1822555,129.67562,18.3821,0.6,,,,,,,,,,0.6,0.67,37.04,0.01,1,0,0.011,0.008,38,,,,,,,0.025,,,1,0,0,0,,1
211922454,Gaia EDR3 659705984528609024,2MASS J08384287+1903384,129.67864,19.06069,1.7,1.7,0.33,0.85,0.05,1,0,0.029,0.008,13,1.69,0.26,0.85,0.03,1,0,0.043,0.008,13,1.7,0.3,0.85,0.11,1,0,0.081,0.013,14,1,0,0,0,,0
211844142,Gaia EDR3 659426605497226880,2MASS J08384340+1756168,129.68087,17.93801,0.4,0.4,0.14,27.8,0.04,1,0,0.012,0.008,22,0.2,0.01,0.24,0.01,0,1,0.03,0.007,14,0.4,0.09,0.2,0.09,0,1,0.026,0.013,24,1,0,1,0,0.4,0
211938003,Gaia EDR3 661260144217277568,2MASS J08384393+1917383,129.68306,19.29398,24.02,29.72,0.44,0.36,0.06,1,1,0.006,0.008,81,24.02,0.55,0.32,0.05,1,0,0.006,0.008,83,12.58,0.17,0.32,0.09,1,1,0.008,0.012,77,1,1,1,1,0.36,1
212024554,Gaia EDR3 664499954009909760,2MASS J08384569+2039439,129.69039,20.6622,1.35,1.34,0.05,0.67,0.04,0,1,0.012,0.009,30,,,,,,,,,,1.35,0.41,0.67,0.04,1,0,0.019,0.011,32,1,0,1,0,1.34,0
212019439,Gaia EDR3 664497209527231872,2MASS J08384610+2034363,129.6921,20.57678,9.37,9.33,0.64,4.77,0.1,1,0,0.01,0.008,429,,,,,,,,,,9.4,0.37,4.72,0.06,1,0,0.047,0.01,419,1,0,0,0,9.16,0
211867970,Gaia EDR3 659452272221698432,2MASS J08384973+1815571,129.70723,18.26588,18.32,,,,,,,,,,18.32,0.32,9.73,0.23,0,0,0.001,0.008,404,,,,,,,0.003,,,1,0,1,1,,1
211988454,Gaia EDR3 664324684984105728,2MASS J08385001+2004035,129.70839,20.06766,8.44,8.44,0.25,22.08,0.16,0,1,0.001,0.008,855,,,,,,,,,,11.61,0.2,5.07,0.06,1,3,0.01,0.012,844,0,1,0,1,8.44,1
212066114,Gaia EDR3 664758858935278720,2MASS J08385064+2123071,129.71103,21.38533,4.29,4.29,0.1,0.46,0.05,1,0,0.007,0.008,39,,,,,,,,,,4.28,0.17,0.46,0.14,0,0,0.013,0.012,38,1,0,0,0,4.29,1
211946063,Gaia EDR3 661263408392412928,2MASS J08385072+1924541,129.71137,19.41504,19.77,21.45,0.69,8.08,0.02,1,0,0.007,0.007,72,23.83,0.39,-9999.0,-9999.0,1,1,0.004,0.008,73,18.09,0.34,2.1,0.02,1,0,0.008,0.012,68,1,0,0,0,22.6,0
211849734,Gaia EDR3 659427464490677632,2MASS J08385084+1800525,129.71184,18.01459,21.15,,,,,,,,,,21.15,0.66,10.36,0.11,1,0,0.014,0.008,50,,,,,,,0.03,,,1,0,0,0,,0
211938988,Gaia EDR3 661260212936751616,2MASS J08385103+1918335,129.71264,19.30932,1.08,1.09,0.13,0.54,0.12,0,0,0.005,0.009,40,1.09,0.27,22.25,0.04,1,0,0.017,0.008,41,1.09,0.71,0.54,0.06,1,0,0.035,0.011,41,1,0,1,0,2.29,1
211974724,Gaia EDR3 664316614743007360,2MASS J08385103+1951021,129.71265,19.85059,33.72,33.72,0.76,-9999.0,-9999.0,1,0,0.01,0.01,65,,,,,,,,,,15.18,0.25,2.16,0.02,1,1,0.009,0.01,62,1,0,1,0,35.85,0
211956407,Gaia EDR3 661283199601699328,2MASS J08385354+1934170,129.72311,19.5714,13.98,13.36,0.44,0.25,0.02,1,0,0.001,0.008,217,15.02,0.24,5.68,0.03,1,0,0.001,0.008,221,14.95,0.55,5.09,0.01,1,0,0.002,0.012,216,1,0,0,1,13.98,0
211975504,Gaia EDR3 664316644805338624,2MASS J08385420+1951446,129.72586,19.8624,0.81,0.82,0.04,21.76,0.02,1,0,0.024,0.008,16,,,,,,,,,,0.81,0.21,11.39,0.02,1,0,0.059,0.012,15,1,0,0,0,0.44,0
212031993,Gaia EDR3 664518856162322304,2MASS J08385476+2047168,129.72821,20.78803,1.16,1.16,0.1,0.58,0.02,1,0,0.013,0.008,21,,,,,,,,,,1.16,0.63,-9999.0,-9999.0,1,0,0.052,0.011,20,1,0,0,0,1.16,0
211997888,Gaia EDR3 664344274332354304,2MASS J08385517+2013089,129.72988,20.21916,0.97,0.97,0.88,0.49,0.02,1,0,0.025,0.009,60,,,,,,,,,,0.97,0.47,0.48,0.02,1,0,0.016,0.013,58,1,0,0,0,0.97,0
211937293,Gaia EDR3 661257154920147072,2MASS J08385527+1917017,129.7303,19.28382,18.21,18.21,0.67,9.57,0.05,1,0,0.007,0.008,109,19.26,0.62,9.14,0.04,1,0,0.007,0.009,111,16.97,0.52,9.06,0.11,1,1,0.006,0.011,110,1,0,0,0,18.11,0
211974178,Gaia EDR3 664316546023530368,2MASS J08385547+1950334,129.73116,19.84263,1.7,1.7,0.69,19.63,0.01,1,0,0.014,0.008,33,,,,,,,,,,1.7,0.68,0.85,0.03,1,0,0.027,0.013,33,1,0,0,0,1.7,0
211795467,Gaia EDR3 658475424859524992,2MASS J08385566+1715095,129.73194,17.25267,15.21,15.41,0.48,8.19,0.04,1,0,0.004,0.008,59,,,,,,,,,,15.02,0.65,7.41,0.13,1,0,0.029,0.012,59,1,0,0,1,15.49,1
212095866,Gaia EDR3 665203233431193344,2MASS J08385616+2156271,129.73401,21.94086,0.58,27.29,0.06,0.58,0.02,1,2,0.062,0.008,14,,,,,,,,,,0.58,0.07,0.92,0.02,1,1,0.118,0.011,13,0,0,0,0,0.58,0
211864269,Gaia EDR3 659440138937561344,2MASS J08385651+1812598,129.73546,18.21661,1.27,,,,,,,,,,1.27,0.03,0.25,0.02,0,1,0.045,0.007,16,,,,,,,0.103,,,0,0,0,0,,0
212036187,Gaia EDR3 664520294975172608,2MASS J08385659+2051278,129.73583,20.85774,0.77,0.77,0.36,1.19,0.07,1,0,0.007,0.01,38,,,,,,,,,,0.77,0.3,1.19,0.07,1,0,0.017,0.012,37,1,0,0,0,0.77,0
211908826,Gaia EDR3 659698219229186688,2MASS J08385694+1851293,129.73725,18.85815,24.2,12.47,0.48,24.22,0.29,0,0,0.009,0.009,71,14.24,0.42,6.74,0.01,1,0,0.01,0.007,75,13.36,0.76,-9999.0,-9999.0,1,0,0.033,0.015,73,1,0,1,1,23.67,0
211995540,Gaia EDR3 664343415338898944,2MASS J08385722+2010536,129.73845,20.18157,12.07,11.93,0.57,6.01,0.03,1,0,0.005,0.009,241,,,,,,,,,,12.22,0.69,5.91,0.16,1,0,0.013,0.011,239,1,0,0,1,11.78,1
211697906,Gaia EDR3 657769675833233408,2MASS J08385771+1553151,129.74048,15.88756,4.95,2.45,0.67,4.76,0.1,1,1,0.01,0.008,137,,,,,,,,,,4.95,0.32,2.48,0.04,1,0,0.077,0.012,134,1,0,1,0,,1
211903302,Gaia EDR3 659680072990872704,2MASS J08385776+1846309,129.7407,18.77526,2.7,2.7,0.65,1.34,0.07,1,0,0.009,0.008,53,1.35,0.48,2.68,0.31,0,1,0.013,0.008,55,1.35,0.52,2.7,0.24,1,1,0.027,0.012,56,1,0,1,0,2.69,0
211838068,Gaia EDR3 659284390540626816,2MASS J08390185+1751208,129.75773,17.85578,18.66,18.66,0.92,-9999.0,-9999.0,1,0,0.011,0.009,112,9.89,0.27,22.41,0.25,0,1,0.003,0.007,108,9.43,0.67,4.59,0.02,1,0,0.006,0.013,112,1,0,1,1,18.87,0
211940093,Gaia EDR3 661258872906952320,2MASS J08390228+1919343,129.75952,19.32621,9.58,4.88,0.66,9.19,0.14,1,1,0.007,0.009,441,4.89,0.66,10.12,0.12,1,1,0.018,0.008,439,9.58,0.46,4.95,0.45,0,0,0.029,0.011,436,1,0,1,1,9.42,0
211966571,Gaia EDR3 661289105178505344,2MASS J08390283+1943289,129.76182,19.72471,2.21,,,,,,,,,,2.21,0.17,34.89,0.08,1,0,0.001,0.008,1704,,,,,,,0.002,,,1,1,0,0,,1
211953944,Gaia EDR3 661282100090072576,2MASS J08390291+1931572,129.76213,19.53256,1.96,1.96,0.57,10.05,0.18,1,0,0.012,0.008,78,1.96,0.77,10.02,0.07,1,0,0.02,0.008,80,1.97,0.79,10.02,0.08,1,0,0.059,0.011,77,1,1,0,0,1.96,1
211945329,Gaia EDR3 661262652478166528,2MASS J08390308+1924155,129.76286,19.40433,2.39,2.38,0.04,8.21,0.03,0,1,0.006,0.008,36,2.39,0.18,27.05,0.07,1,0,0.009,0.007,36,2.4,0.5,2.05,0.01,1,0,0.02,0.012,35,1,0,0,0,,0
211986948,Gaia EDR3 664323761568567808,2MASS J08390321+2002376,129.76342,20.04378,13.48,14.11,0.44,6.83,0.39,0,0,0.006,0.008,199,,,,,,,,,,13.48,0.74,6.76,0.11,1,0,0.019,0.012,196,1,0,1,1,14.31,0
212018862,Gaia EDR3 664495457180572288,2MASS J08390394+2034023,129.76645,20.56731,3.68,3.68,0.75,1.83,0.01,1,0,0.007,0.008,69,,,,,,,,,,3.68,0.77,21.91,0.01,1,0,0.026,0.011,70,1,0,0,0,3.68,0
211953336,Gaia EDR3 661282031370596608,2MASS J08390411+1931216,129.76714,19.52269,12.63,12.63,0.6,6.28,0.1,1,0,0.003,0.008,255,6.3,0.39,12.42,0.31,0,1,0.005,0.008,255,6.23,0.44,13.48,0.35,0,1,0.009,0.012,252,1,0,1,1,12.39,0
211968779,Gaia EDR3 661313367453547904,2MASS J08390512+1945264,129.77134,19.75734,17.67,17.47,0.65,8.92,0.05,1,0,0.017,0.008,41,17.78,0.77,-9999.0,-9999.0,1,0,0.028,0.008,42,17.67,0.6,8.98,0.2,1,0,0.036,0.013,42,1,0,0,0,17.18,0
212005623,Gaia EDR3 664349874969575680,2MASS J08390688+2020542,129.77869,20.34841,19.54,21.3,0.31,8.12,0.02,1,1,0.003,0.008,98,,,,,,,,,,17.77,0.28,0.57,0.01,1,1,0.006,0.011,98,0,0,0,0,,0
211970613,Gaia EDR3 661313569312788096,2MASS J08390695+1947080,129.77898,19.78556,1.01,1.01,0.3,29.72,0.11,1,0,0.044,0.009,14,1.01,0.11,21.3,0.05,1,0,0.032,0.008,14,1.01,0.27,-9999.0,-9999.0,1,0,0.058,0.011,16,1,0,0,0,0.5,0
211970427,Gaia EDR3 661313504890920448,2MASS J08390986+1946589,129.7911,19.78304,4.33,4.38,0.46,2.07,0.1,1,0,0.006,0.008,114,4.33,0.17,11.56,0.02,1,0,0.009,0.007,117,4.32,0.77,2.18,0.02,1,0,0.013,0.011,117,1,0,0,0,4.33,1
212009294,Gaia EDR3 664444914005442304,2MASS J08391017+2024301,129.79238,20.40838,13.85,13.85,0.8,6.99,0.05,1,0,0.008,0.01,206,,,,,,,,,,7.0,0.62,13.98,0.33,1,1,0.012,0.012,204,1,0,1,0,13.98,0
211861413,Gaia EDR3 659439078082230016,2MASS J08391096+1810335,129.79571,18.17598,4.71,,,,,,,,,,4.71,0.36,31.6,0.11,1,0,0.003,0.008,1101,,,,,,,0.007,,,1,0,0,0,4.2,0
211926132,Gaia EDR3 661207024061875456,2MASS J08391217+1906561,129.80073,19.1156,5.52,5.87,0.5,2.8,0.11,1,0,0.009,0.007,937,5.52,0.12,2.74,0.11,0,0,0.005,0.008,958,5.5,0.78,2.93,0.06,1,0,0.015,0.012,935,1,0,1,1,5.58,0
212077781,Gaia EDR3 664769059480885632,2MASS J08391257+2135571,129.80239,21.5992,1.48,1.48,0.26,16.24,0.1,1,0,0.011,0.009,28,,,,,,,,,,1.49,0.07,0.74,0.06,0,0,0.019,0.015,28,1,0,1,0,1.47,0
211952098,Gaia EDR3 661270245980335104,2MASS J08391272+1930169,129.80302,19.5047,0.13,21.92,0.12,0.13,0.06,1,0,0.017,0.008,19,35.3,0.14,1.54,0.02,1,3,0.028,0.008,31,0.13,0.12,1.48,0.03,1,2,0.022,0.011,23,1,0,0,0,0.13,0
211985566,Gaia EDR3 664320497393421952,2MASS J08391453+2001191,129.81056,20.022,17.37,17.47,0.79,-9999.0,-9999.0,1,0,0.018,0.008,111,,,,,,,,,,17.26,0.72,8.4,0.2,1,0,0.034,0.011,110,1,0,0,0,17.68,0
211997380,Gaia EDR3 664344824088164352,2MASS J08391499+2012388,129.8125,20.21078,8.25,8.12,0.81,30.63,0.05,1,0,0.005,0.008,683,,,,,,,,,,8.38,0.94,4.11,0.02,1,0,0.013,0.012,674,1,0,0,0,8.34,1
211966619,Gaia EDR3 661312267940341632,2MASS J08391510+1943316,129.81292,19.72547,0.8,,,,,,,,,,0.8,0.79,0.4,0.03,1,0,0.013,0.007,77,,,,,,,0.028,,,1,0,0,0,0.81,1
211937468,Gaia EDR3 661257704675956480,2MASS J08391526+1917114,129.81361,19.28651,17.88,17.67,0.59,-9999.0,-9999.0,1,0,0.004,0.008,83,18.77,0.56,8.52,0.07,1,0,0.004,0.008,83,17.88,0.71,8.06,0.08,1,0,0.016,0.012,84,1,0,0,1,17.27,0
211939989,Gaia EDR3 661258937329286400,2MASS J08391538+1919284,129.81409,19.32457,0.92,0.92,0.22,22.58,0.08,1,0,0.012,0.008,23,0.92,0.27,11.26,0.02,1,0,0.022,0.008,19,0.92,0.24,21.59,0.05,1,0,0.053,0.011,17,1,0,0,0,0.47,0
211940576,Gaia EDR3 661259040408504064,2MASS J08391572+1920024,129.81554,19.33402,1.84,1.85,0.25,12.57,0.04,1,0,0.012,0.007,20,27.8,0.06,0.92,0.04,0,2,0.015,0.008,19,1.84,0.16,0.92,0.05,1,0,0.038,0.012,18,1,0,0,0,1.75,0
211988628,Gaia EDR3 664329740163037440,2MASS J08391580+2004141,129.81584,20.07059,15.94,7.97,0.71,3.83,0.07,1,0,0.006,0.008,169,,,,,,,,,,7.62,0.91,-9999.0,-9999.0,1,0,0.04,0.012,170,1,0,1,1,15.25,1
211971189,Gaia EDR3 661313917207778304,2MASS J08391679+1947426,129.81998,19.79517,20.02,20.16,0.48,9.76,0.22,1,0,0.007,0.009,89,19.89,0.3,9.82,0.13,1,0,0.007,0.009,88,9.37,0.37,18.31,0.31,0,0,0.007,0.012,89,1,0,1,1,19.62,0
212029094,Gaia EDR3 664506143059189888,2MASS J08391805+2044214,129.82523,20.73928,20.03,20.03,0.65,10.22,0.14,1,0,0.009,0.009,92,,,,,,,,,,10.82,0.21,0.58,0.02,1,1,0.015,0.013,90,1,0,1,1,19.91,0
211943617,Gaia EDR3 661259384005904256,2MASS J08391850+1922442,129.82711,19.37895,0.55,0.55,0.38,13.66,0.05,1,0,0.019,0.008,19,0.55,0.05,24.82,0.02,1,0,0.03,0.008,14,0.55,0.2,-9999.0,-9999.0,1,0,0.037,0.012,19,1,0,0,0,0.55,0
211905618,Gaia EDR3 659685231248166784,2MASS J08391889+1848365,129.82875,18.81014,16.42,16.42,0.79,6.25,0.01,1,0,0.012,0.008,51,16.42,0.33,0.25,0.01,1,0,0.008,0.008,51,16.15,0.48,5.17,0.01,1,0,0.021,0.011,52,1,0,0,0,16.16,0
211894087,Gaia EDR3 659674197475355392,2MASS J08391937+1838224,129.83072,18.63957,1.16,1.16,0.44,19.63,0.04,1,0,0.023,0.009,17,1.16,0.26,26.11,0.05,1,0,0.021,0.008,17,1.16,0.21,24.59,0.05,1,0,0.051,0.013,15,1,0,0,0,1.16,0
211880035,Gaia EDR3 659479656933168128,2MASS J08392108+1826121,129.83787,18.43672,0.74,,,,,,,,,,0.74,0.07,0.54,0.06,0,0,0.012,0.008,22,,,,,,,0.029,,,1,1,0,0,,1
212103507,Gaia EDR3 665212510560536960,2MASS J08392131+2205207,129.83881,22.08909,36.7,34.89,0.38,-9999.0,-9999.0,1,1,0.011,0.008,47,,,,,,,,,,19.25,0.45,8.33,0.02,1,1,0.013,0.011,48,0,0,1,0,,0
212030244,Gaia EDR3 664506173122311936,2MASS J08392155+2045293,129.8398,20.75814,9.1,9.19,0.67,4.47,0.14,1,0,0.007,0.008,524,,,,,,,,,,8.98,0.19,4.49,0.16,0,0,0.016,0.012,517,1,0,1,1,9.11,0
211975426,Gaia EDR3 661315837054947840,2MASS J08392185+1951402,129.84106,19.86118,12.4,6.26,0.64,14.59,0.19,1,0,0.006,0.008,409,,,,,,,,,,6.17,0.73,9.25,0.07,1,0,0.011,0.012,403,1,0,1,1,12.22,0
212032714,Gaia EDR3 664508616960346752,2MASS J08392215+2047584,129.84232,20.79956,0.42,33.72,0.19,0.43,0.06,1,2,0.034,0.009,25,,,,,,,,,,0.42,0.43,0.55,0.07,1,0,0.017,0.014,34,1,0,0,0,0.42,0
211989299,Gaia EDR3 664329946321463168,2MASS J08392244+2004548,129.84354,20.08189,25.08,12.84,0.25,5.66,0.02,1,1,0.003,0.009,68,,,,,,,,,,25.08,0.67,6.26,0.02,1,0,0.03,0.012,67,1,0,1,1,25.36,0
211402999,Gaia EDR3 602097141511554944,2MASS J08392264+1141143,129.84434,11.68732,20.57,20.57,0.34,0.24,0.02,1,0,0.004,0.01,88,,,,,,,,,,,,,,,,0.01,,,1,0,0,0,,0
211895899,Gaia EDR3 659674614089017984,2MASS J08392348+1839592,129.84783,18.66645,19.38,20.57,0.68,8.84,0.07,1,0,0.005,0.008,100,19.38,0.45,1.71,0.05,1,0,0.006,0.008,100,19.25,0.58,1.71,0.13,1,0,0.013,0.012,96,1,1,0,1,20.54,1
211949097,Gaia EDR3 661268940310277888,2MASS J08392498+1927336,129.85408,19.45934,3.94,3.94,0.3,1.94,0.03,1,0,0.005,0.008,999,3.59,0.13,38.96,0.08,0,0,0.008,0.008,1009,3.99,0.55,22.4,0.05,1,0,0.013,0.012,985,1,0,0,1,4.14,1
211905265,Gaia EDR3 659685540485811072,2MASS J08392614+1848170,129.85894,18.80474,0.81,0.4,0.07,0.81,0.06,0,1,0.015,0.008,18,0.81,0.28,0.4,0.03,1,0,0.027,0.008,21,0.81,0.41,0.4,0.04,1,0,0.046,0.011,17,1,0,1,0,0.81,0
212010627,Gaia EDR3 664444639127529728,2MASS J08392667+2025523,129.86115,20.4312,4.74,4.73,0.34,28.06,0.08,1,0,0.003,0.008,56,,,,,,,,,,4.75,0.4,2.39,0.13,1,0,0.01,0.013,56,1,0,0,0,4.73,0
212028729,Gaia EDR3 664505898245002496,2MASS J08392727+2043591,129.86366,20.73309,0.51,0.51,0.28,0.25,0.03,1,0,0.02,0.008,18,,,,,,,,,,0.51,0.23,0.25,0.01,1,0,0.041,0.012,18,1,0,0,0,0.51,0
211866692,Gaia EDR3 659441242745739648,2MASS J08392745+1814556,129.86441,18.24879,14.04,,,,,,,,,,14.04,0.66,6.94,0.13,1,0,0.021,0.007,41,,,,,,,0.045,,,1,0,0,0,,0
211950081,Gaia EDR3 661269043386545536,2MASS J08392858+1928251,129.86911,19.47365,11.01,10.22,0.32,5.11,0.21,0,0,0.003,0.008,618,11.38,0.05,5.09,0.01,1,0,0.022,0.007,626,11.79,0.37,5.22,0.32,0,1,0.007,0.011,610,1,0,1,1,10.49,1
211970678,Gaia EDR3 661313023854578560,2MASS J08392940+1947118,129.87253,19.78663,13.36,13.72,0.45,6.28,0.14,1,0,0.003,0.008,404,13.01,0.69,7.71,0.01,1,0,0.003,0.008,409,13.42,0.44,6.18,0.06,1,1,0.005,0.011,400,1,0,0,1,13.71,1
211988531,Gaia EDR3 664326922664482944,2MASS J08393042+2004087,129.87678,20.06909,7.05,7.23,0.72,3.61,0.12,1,0,0.007,0.007,1083,,,,,,,,,,6.87,0.81,3.37,0.03,1,0,0.011,0.011,1070,1,0,0,1,7.02,1
211847321,Gaia EDR3 659380666527013248,2MASS J08393066+1758513,129.87776,17.98093,0.56,0.56,0.23,26.11,0.05,1,0,0.007,0.008,34,0.56,0.13,1.12,0.02,1,0,0.012,0.007,31,0.56,0.36,1.11,0.21,1,0,0.025,0.012,34,1,0,0,0,0.56,0
211914889,Gaia EDR3 659689109602230272,2MASS J08393071+1856533,129.87797,18.94817,1.04,1.04,0.16,22.08,0.14,0,0,0.01,0.008,26,1.04,0.12,20.71,0.04,1,0,0.02,0.007,20,1.04,0.15,21.75,0.05,1,0,0.045,0.011,19,1,0,0,0,1.04,0
211982230,Gaia EDR3 664319329162317568,2MASS J08393094+1958019,129.87895,19.9672,1.18,1.18,0.63,1.1,0.16,1,0,0.01,0.009,49,,,,,,,,,,1.18,0.3,1.1,0.19,0,0,0.015,0.011,45,1,1,0,0,1.11,1
211945362,Gaia EDR3 661265229458645120,2MASS J08393175+1924176,129.88233,19.40489,9.11,9.16,0.67,4.53,0.2,1,0,0.022,0.009,54,9.05,0.72,4.52,0.09,1,0,0.017,0.007,54,9.11,0.75,4.48,0.07,1,0,0.038,0.011,54,1,0,0,1,4.29,0
212024154,Gaia EDR3 664502084313453568,2MASS J08393203+2039203,129.88349,20.65566,10.17,10.55,0.49,4.87,0.31,0,0,0.005,0.008,499,,,,,,,,,,9.8,0.68,4.73,0.05,1,0,0.013,0.012,493,1,0,1,1,10.54,1
211971468,Gaia EDR3 661314466963687808,2MASS J08393466+1948002,129.89443,19.80008,3.88,3.88,0.59,30.32,0.15,1,0,0.006,0.008,67,3.88,0.39,27.29,0.22,1,0,0.007,0.008,69,3.86,0.39,16.42,0.07,1,0,0.012,0.011,66,1,1,0,0,3.98,1
211910082,Gaia EDR3 659687498990893056,2MASS J08393553+1852367,129.89808,18.87687,6.68,6.68,0.66,3.36,0.07,1,0,0.012,0.008,890,3.3,0.67,6.76,0.13,1,0,0.009,0.008,894,6.7,0.34,3.19,0.21,0,0,0.016,0.014,877,1,0,1,1,6.29,0
212085291,Gaia EDR3 665149662302408576,2MASS J08393572+2144214,129.89885,21.73929,0.69,0.69,0.1,0.25,0.02,1,0,0.035,0.008,14,,,,,,,,,,0.69,0.28,0.93,0.01,1,0,0.071,0.011,17,1,0,0,0,0.69,0
212152808,Gaia EDR3 666136443926034432,2MASS J08393586+2305412,129.89943,23.09478,1.73,1.73,0.29,23.1,0.02,1,0,0.018,0.009,35,,,,,,,,,,16.97,0.05,1.12,0.03,0,3,0.157,0.01,23,1,0,0,0,1.73,1
211896805,Gaia EDR3 659487039980639872,2MASS J08393615+1840489,129.90066,18.68027,0.96,0.96,0.75,0.48,0.08,1,0,0.049,0.009,21,0.48,0.07,0.96,0.04,0,1,0.021,0.009,18,14.95,0.05,0.96,0.05,0,2,0.054,0.012,15,1,0,1,0,0.96,0
211950844,Gaia EDR3 661270486498500352,2MASS J08393645+1929079,129.90189,19.48553,15.9,16.15,0.8,8.06,0.05,1,0,0.006,0.008,149,15.9,0.56,7.44,0.06,1,0,0.003,0.008,152,7.75,0.73,16.15,0.05,1,0,0.007,0.011,149,1,0,1,1,15.67,0
211833336,Gaia EDR3 659373141744409984,2MASS J08393704+1747198,129.90435,17.78885,16.97,16.88,0.64,8.49,0.2,1,0,0.005,0.008,130,16.97,0.57,8.49,0.25,1,0,0.005,0.008,128,18.42,0.61,8.43,0.28,1,0,0.008,0.012,132,1,0,0,0,16.89,0
211972478,Gaia EDR3 661314570042801280,2MASS J08393715+1948580,129.90483,19.81613,16.07,16.07,0.55,8.04,0.38,0,0,0.008,0.009,145,8.08,0.33,16.33,0.19,1,0,0.007,0.007,144,7.96,0.54,17.88,0.28,1,0,0.01,0.011,144,1,0,1,1,16.07,0
211861001,Gaia EDR3 659436153207801344,2MASS J08393752+1810134,129.90634,18.17039,9.54,,,,,,,,,,9.54,0.71,33.35,0.02,1,0,0.005,0.008,458,,,,,,,0.012,,,1,0,0,0,9.22,0
211947849,Gaia EDR3 661265951013145344,2MASS J08393836+1926272,129.90987,19.44089,11.59,11.21,0.83,6.1,0.01,1,0,0.003,0.007,400,11.97,0.56,5.17,0.05,1,0,0.003,0.008,402,9.14,0.38,5.19,0.06,1,1,0.002,0.011,397,1,1,0,1,10.53,1
211926133,Gaia EDR3 661204167906246784,2MASS J08393965+1906562,129.91521,19.11562,1.55,1.55,0.45,35.72,0.07,1,0,0.019,0.007,24,1.55,0.54,0.77,0.01,1,0,0.014,0.008,24,1.56,0.25,0.4,0.02,1,0,0.047,0.011,23,1,0,0,0,1.56,0
211908085,Gaia EDR3 659684264879024128,2MASS J08394007+1850492,129.91698,18.84701,1.62,1.62,0.38,36.15,0.1,1,0,0.014,0.008,24,1.62,0.11,32.27,0.07,1,0,0.02,0.008,20,1.62,0.17,0.81,0.12,0,0,0.034,0.012,18,1,0,1,0,1.62,0
211892510,Gaia EDR3 659485807326329600,2MASS J08394059+1836587,129.91916,18.61632,1.42,1.42,0.63,0.41,0.1,1,0,0.012,0.007,42,,,,,,,,,,1.42,0.48,0.41,0.15,1,0,0.018,0.01,42,1,1,0,0,1.42,1
211983725,Gaia EDR3 664325170317925120,2MASS J08394103+1959288,129.92098,19.99136,4.17,2.08,0.65,4.22,0.23,1,1,0.011,0.008,136,,,,,,,,,,4.17,0.89,2.08,0.02,1,0,0.061,0.011,133,1,0,1,0,4.18,0
211950716,Gaia EDR3 661267565922431232,2MASS J08394166+1929004,129.92362,19.48347,1.6,26.57,0.05,11.09,0.05,0,2,0.013,0.008,22,1.6,0.15,19.13,0.07,1,0,0.012,0.008,22,1.61,0.08,22.23,0.07,0,0,0.033,0.012,23,1,0,0,0,,1
211985987,Gaia EDR3 664325857512593920,2MASS J08394174+2001415,129.92396,20.02821,17.35,17.78,0.16,0.25,0.02,1,1,0.001,0.009,116,,,,,,,,,,17.07,0.07,1.42,0.02,1,1,0.003,0.011,115,0,0,0,0,,0
212002525,Gaia EDR3 664439416447387392,2MASS J08394203+2017450,129.92514,20.29585,12.68,12.52,0.75,6.3,0.05,1,0,0.038,0.009,41,,,,,,,,,,12.85,0.67,7.64,0.04,1,0,0.052,0.011,38,1,0,0,0,12.63,0
211938911,Gaia EDR3 661216885306765824,2MASS J08394255+1918288,129.92732,19.30801,1.34,29.43,0.17,1.34,0.08,1,0,0.003,0.009,51,1.34,0.01,0.25,0.01,0,1,0.007,0.008,51,1.34,0.09,15.81,0.03,1,0,0.007,0.013,52,1,1,0,0,1.34,1
212014467,Gaia EDR3 664446700711823616,2MASS J08394360+2029395,129.9317,20.49432,21.14,21.3,0.81,-9999.0,-9999.0,1,0,0.019,0.008,53,,,,,,,,,,20.99,0.76,10.33,0.05,1,0,0.052,0.012,49,1,0,0,0,21.88,0
211992053,Gaia EDR3 664328709370869120,2MASS J08394521+2007274,129.93839,20.1243,5.09,5.09,0.36,1.83,0.26,0,0,0.011,0.007,64,,,,,,,,,,5.09,0.65,2.54,0.1,1,0,0.026,0.014,65,1,1,0,0,5.76,1
211916718,Gaia EDR3 661190290869387776,2MASS J08394572+1858340,129.94054,18.97612,15.33,15.33,0.76,7.48,0.11,1,0,0.022,0.008,62,15.33,0.36,7.33,0.11,1,0,0.015,0.007,61,7.52,0.49,17.36,0.22,1,0,0.02,0.012,61,1,0,1,1,15.26,0
211942823,Gaia EDR3 661264439184662016,2MASS J08394575+1922011,129.94064,19.36699,5.87,5.78,0.4,2.96,0.1,1,0,0.007,0.008,912,5.87,0.55,2.93,0.06,1,0,0.005,0.008,928,5.94,0.65,2.98,0.17,1,0,0.018,0.012,909,1,0,0,1,5.9,0
211932810,Gaia EDR3 661209566682500736,2MASS J08394656+1913041,129.94404,19.21781,15.98,,,,,,,,,,16.33,0.79,8.4,0.07,1,0,0.017,0.008,137,15.65,0.48,7.87,0.46,0,0,0.02,0.011,137,1,0,1,1,15.9,0
211967421,Gaia EDR3 661308935045711872,2MASS J08394675+1944126,129.94481,19.73685,1.46,,,,,,,,,,1.46,0.3,37.04,0.05,1,0,0.015,0.008,39,1.46,0.64,0.73,0.02,1,0,0.025,0.012,36,1,0,0,0,1.51,0
211973205,Gaia EDR3 661314638762274176,2MASS J08394707+1949395,129.94614,19.82766,10.32,10.51,0.52,5.29,0.11,1,0,0.005,0.008,376,,,,,,,,,,10.13,0.5,5.28,0.12,1,0,0.015,0.012,371,1,0,0,1,10.5,1
211962248,Gaia EDR3 661296290661998208,2MASS J08394730+1939344,129.94709,19.65956,1.68,,,,,,,,,,1.68,0.89,0.49,0.03,1,0,0.016,0.008,48,,,,,,,0.033,,,1,0,0,0,1.67,1
211955036,Gaia EDR3 661271238116475648,2MASS J08395084+1933020,129.96185,19.55058,8.93,0.46,0.02,0.52,0.02,0,3,0.016,0.01,1937,8.84,0.86,4.42,0.02,1,0,0.014,0.01,575,9.03,0.34,20.02,0.12,1,1,0.003,0.012,2576,1,0,0,1,,0
212019656,Gaia EDR3 664453778817920256,2MASS J08395128+2034499,129.9637,20.58055,1.83,1.84,0.85,0.92,0.08,1,0,0.021,0.009,107,,,,,,,,,,1.83,0.86,0.92,0.01,1,0,0.045,0.011,106,1,0,0,0,1.84,0
211938725,Gaia EDR3 661216747867811328,2MASS J08395135+1918201,129.96399,19.30561,2.34,2.34,0.62,17.37,0.05,1,0,0.012,0.008,40,2.35,0.36,24.61,0.12,1,0,0.009,0.007,39,2.34,0.67,-9999.0,-9999.0,1,0,0.025,0.011,37,1,0,0,0,,0
211939206,Gaia EDR3 661216743570426240,2MASS J08395234+1918455,129.96809,19.31267,3.14,3.14,0.49,1.58,0.07,1,0,0.004,0.008,1096,3.06,0.49,1.55,0.22,1,0,0.004,0.008,1111,3.2,0.51,1.58,0.02,1,0,0.011,0.012,1088,1,0,0,1,3.23,1
212015538,Gaia EDR3 664446666352164224,2MASS J08395264+2030464,129.96936,20.51289,0.9,0.9,0.79,0.45,0.02,1,0,0.015,0.009,63,,,,,,,,,,0.9,0.61,0.45,0.09,1,0,0.023,0.011,61,1,0,0,0,0.9,0
211985346,Gaia EDR3 664325616994522880,2MASS J08395276+2001052,129.96984,20.01811,9.1,9.0,0.84,4.58,0.02,1,0,0.011,0.008,60,,,,,,,,,,9.2,0.75,4.39,0.04,1,0,0.028,0.012,60,1,0,0,0,9.0,0
211945119,Gaia EDR3 661264679702825344,2MASS J08395316+1924037,129.97152,19.40105,14.24,13.91,0.4,7.46,0.24,0,0,0.008,0.008,48,7.24,0.55,15.65,0.13,1,0,0.01,0.008,44,7.16,0.43,15.41,0.23,1,0,0.026,0.011,43,1,0,1,1,14.18,0
211949163,Gaia EDR3 661267325402674048,2MASS J08395441+1927372,129.97672,19.46034,1.27,1.27,0.87,-9999.0,-9999.0,1,0,0.02,0.008,37,1.27,0.88,-9999.0,-9999.0,1,0,0.017,0.008,40,1.27,0.8,-9999.0,-9999.0,1,0,0.04,0.012,39,1,0,0,0,1.28,0
211988287,Gaia EDR3 664327438061177344,2MASS J08395506+2003541,129.97945,20.06504,3.46,3.29,0.22,16.97,0.13,0,0,0.001,0.008,1151,,,,,,,,,,3.62,0.2,6.85,0.03,1,0,0.002,0.011,1140,1,0,0,1,3.29,0
211790121,Gaia EDR3 658482051992944512,2MASS J08395663+1710335,129.98597,17.176,0.64,0.64,0.09,12.73,0.01,1,0,0.027,0.009,13,,,,,,,,,,0.64,0.09,-9999.0,-9999.0,1,0,0.08,0.011,13,1,0,0,0,0.64,0
211897200,Gaia EDR3 659493121654362880,2MASS J08395795+1841089,129.99149,18.68582,0.66,0.66,0.27,15.65,0.04,1,0,0.025,0.01,14,,,,,,,,,,0.66,0.45,-9999.0,-9999.0,1,0,0.083,0.012,12,1,0,0,0,0.66,1
211931736,Gaia EDR3 661206577385260800,2MASS J08395807+1912058,129.99198,19.20163,22.53,31.27,0.18,11.21,0.06,1,1,0.0,0.009,1538,22.93,0.14,1.87,0.08,1,1,0.001,0.01,1553,22.23,0.19,1.86,0.06,1,1,0.001,0.011,1526,0,1,0,0,10.28,1
211727975,Gaia EDR3 657994143708820736,2MASS J08395862+1617464,129.99427,16.29622,0.91,0.91,0.49,-9999.0,-9999.0,1,0,0.02,0.009,24,0.91,0.3,19.13,0.03,1,0,0.015,0.007,25,0.91,0.19,3.17,0.02,1,0,0.042,0.011,24,1,0,0,0,0.91,1
211956096,Gaia EDR3 661294710114141696,2MASS J08395983+1934003,129.99931,19.56677,10.81,11.52,0.76,5.49,0.08,1,0,0.003,0.009,559,10.81,0.75,5.43,0.03,1,0,0.003,0.007,563,10.74,0.3,5.41,0.08,1,0,0.007,0.012,563,1,0,0,1,11.12,1
211956852,Gaia EDR3 661294705815866240,2MASS J08395998+1934405,129.99994,19.57792,10.73,10.73,0.61,5.25,0.22,1,0,0.01,0.009,361,10.47,0.74,5.26,0.18,1,0,0.014,0.008,364,10.82,0.9,5.43,0.05,1,0,0.027,0.012,361,1,0,0,1,10.56,0
211803674,Gaia EDR3 658506344327926784,2MASS J08400006+1722060,130.00027,17.36833,1.19,1.19,0.22,26.34,0.05,1,0,0.014,0.008,22,,,,,,,,,,1.19,0.32,-9999.0,-9999.0,1,0,0.042,0.011,19,1,0,0,0,1.19,0
211971871,Gaia EDR3 661311752544249088,2MASS J08400062+1948235,130.00261,19.80654,2.99,2.96,0.63,1.48,0.04,1,0,0.009,0.009,1063,2.99,0.53,1.47,0.04,1,0,0.007,0.008,1084,3.01,0.27,1.51,0.21,0,0,0.006,0.012,1053,1,0,1,1,2.99,0
211939015,Gaia EDR3 661216404270424832,2MASS J08400070+1918347,130.00295,19.30964,14.24,14.24,0.78,3.08,0.07,1,0,0.006,0.007,202,14.59,0.81,4.72,0.03,1,0,0.007,0.008,204,14.24,0.72,6.98,0.05,1,0,0.008,0.012,202,1,1,0,0,14.28,1
211992776,Gaia EDR3 664328915529295232,2MASS J08400130+2008082,130.00542,20.13561,1.18,1.18,0.29,11.01,0.07,1,0,0.001,0.009,1398,,,,,,,,,,1.12,0.09,1.2,0.07,0,1,0.001,0.012,1385,1,0,0,0,1.18,0
212007145,Gaia EDR3 664441615470632064,2MASS J08400134+2022225,130.00561,20.37294,0.87,0.87,0.41,35.72,0.04,1,0,0.026,0.007,19,,,,,,,,,,0.87,0.41,0.44,0.04,1,0,0.053,0.011,19,1,0,0,0,0.87,0
211918335,Gaia EDR3 661190015991474688,2MASS J08400171+1859595,130.00713,18.99986,0.19,0.19,0.98,-9999.0,-9999.0,1,0,0.138,0.008,1173,0.19,0.97,0.38,0.01,1,0,0.14,0.008,1192,0.19,0.98,-9999.0,-9999.0,1,0,0.276,0.012,1173,1,0,0,0,0.19,1
211914960,Gaia EDR3 661189260077235072,2MASS J08400223+1856569,130.0093,18.94917,19.01,22.25,0.64,8.81,0.06,1,0,0.006,0.007,132,19.01,0.54,-9999.0,-9999.0,1,0,0.005,0.008,137,18.31,0.42,0.82,0.01,1,0,0.006,0.011,135,1,0,0,1,,1
211936878,Gaia EDR3 661215751435494144,2MASS J08400249+1916397,130.01038,19.2777,18.1,17.07,0.43,8.97,0.12,1,0,0.007,0.008,44,18.1,0.4,8.84,0.26,0,0,0.012,0.008,45,18.54,0.48,4.43,0.02,1,0,0.014,0.011,43,1,0,1,0,17.27,0
211963369,Gaia EDR3 661296565539900544,2MASS J08400249+1940353,130.01038,19.67648,17.78,,,,,,,,,,8.56,0.18,17.78,0.09,1,1,0.005,0.008,56,,,,,,,0.014,,,0,0,1,1,,0
211978983,Gaia EDR3 661321304551503616,2MASS J08400367+1954595,130.0153,19.91653,1.38,1.37,0.67,0.69,0.03,1,0,0.009,0.008,61,,,,,,,,,,1.38,0.67,0.69,0.1,1,0,0.034,0.012,60,1,0,0,0,1.37,0
211913907,Gaia EDR3 661186202060520704,2MASS J08400391+1855574,130.0163,18.93263,0.42,0.42,0.03,0.24,0.02,0,0,0.038,0.007,13,0.42,0.29,11.47,0.02,1,0,0.02,0.007,18,0.42,0.22,18.2,0.02,1,0,0.041,0.013,19,1,0,0,0,0.42,0
211945980,Gaia EDR3 661219290488437632,2MASS J08400416+1924502,130.01735,19.41396,2.62,2.62,0.81,1.31,0.03,1,0,0.034,0.009,47,2.62,0.78,1.31,0.06,1,0,0.024,0.007,48,2.62,0.66,1.31,0.07,1,0,0.044,0.012,45,1,0,0,0,2.62,0
211970520,Gaia EDR3 661310923612365312,2MASS J08400416+1947039,130.01736,19.78443,10.44,10.44,0.86,5.38,0.03,1,0,0.01,0.008,498,10.36,0.65,5.29,0.15,1,0,0.007,0.008,502,10.66,0.28,5.26,0.24,0,0,0.014,0.01,494,1,0,1,1,10.39,1
211920022,Gaia EDR3 661190153430426880,2MASS J08400571+1901307,130.02381,19.0252,4.68,4.68,0.44,2.36,0.17,1,0,0.03,0.008,406,4.65,0.33,2.36,0.18,1,0,0.016,0.008,404,4.83,0.9,23.63,0.03,1,0,0.047,0.011,405,1,0,0,1,4.8,1
211938860,Gaia EDR3 661216369910684544,2MASS J08400635+1918264,130.02648,19.30736,7.79,7.79,0.71,3.74,0.08,1,0,0.005,0.008,809,8.06,0.65,3.79,0.1,1,0,0.004,0.007,812,7.67,0.78,3.68,0.1,1,0,0.019,0.011,796,1,0,0,1,8.04,1
211997857,Gaia EDR3 664423297433229312,2MASS J08400815+2013066,130.03397,20.21851,0.83,0.83,0.15,16.88,0.05,1,0,0.016,0.009,21,,,,,,,,,,20.99,0.16,8.5,0.03,1,2,0.09,0.011,18,1,0,0,0,0.83,0
211959779,Gaia EDR3 661295324291154816,2MASS J08400968+1937170,130.04034,19.62142,7.95,7.95,0.63,3.99,0.13,1,0,0.006,0.008,511,7.75,0.59,34.89,0.05,1,0,0.014,0.008,517,7.96,0.91,4.21,0.02,1,0,0.033,0.012,509,1,0,0,1,7.96,0
211855729,Gaia EDR3 659388466187693440,2MASS J08400984+1805502,130.04101,18.09728,12.18,,,,,,,,,,6.09,0.39,14.45,0.25,0,1,0.004,0.009,288,,,,,,,0.009,,,0,0,1,1,12.2,0
212009944,Gaia EDR3 664442233945917440,2MASS J08401002+2025083,130.04178,20.41898,19.26,19.26,0.5,4.41,0.37,0,0,0.007,0.008,132,,,,,,,,,,4.43,0.37,9.11,0.24,0,0,0.009,0.011,132,1,1,1,0,19.02,1
212005551,Gaia EDR3 664429585265395328,2MASS J08401060+2020505,130.0442,20.34737,0.26,0.26,0.02,0.13,0.01,0,0,0.024,0.009,15,,,,,,,,,,0.26,0.28,-9999.0,-9999.0,1,0,0.073,0.014,16,1,0,1,0,0.26,0
211583053,Gaia EDR3 609424699316025344,2MASS J08401063+1418252,130.04433,14.307,17.47,17.47,0.72,-9999.0,-9999.0,1,0,0.016,0.008,66,,,,,,,,,,,,,,,,0.036,,,1,0,0,0,,1
211917139,Gaia EDR3 661189706753828608,2MASS J08401085+1858570,130.04521,18.98252,1.96,1.97,0.71,0.98,0.06,1,0,0.011,0.007,76,1.96,0.75,3.02,0.08,1,0,0.02,0.008,78,1.96,0.73,0.98,0.07,1,0,0.034,0.013,78,1,0,0,0,1.97,1
211988451,Gaia EDR3 661325255921404288,2MASS J08401146+2004032,130.04775,20.06758,0.79,0.8,0.31,0.98,0.25,0,0,0.005,0.008,81,,,,,,,,,,0.98,0.23,0.8,0.15,0,0,0.012,0.013,79,1,1,0,0,0.8,1
211961846,Gaia EDR3 661295672186702336,2MASS J08401158+1939118,130.04828,19.65328,2.12,,,,,,,,,,2.12,0.86,1.06,0.01,1,0,0.013,0.009,75,,,,,,,0.027,,,1,0,0,0,,0
211960974,Gaia EDR3 661295461730107392,2MASS J08401231+1938222,130.05133,19.6395,3.89,,,,,,,,,,3.89,0.32,35.3,0.08,1,0,0.001,0.008,1307,,,,,,,0.002,,,1,0,0,0,,1
211969170,Gaia EDR3 661298897704486912,2MASS J08401308+1945498,130.05452,19.76386,0.35,0.35,0.21,0.18,0.02,1,0,0.018,0.009,20,,,,,,,,,,0.35,0.42,0.18,0.01,1,0,0.044,0.013,19,1,0,0,0,0.35,0
211987847,Gaia EDR3 661325187202016512,2MASS J08401310+2003281,130.0546,20.05781,0.84,0.84,0.7,0.42,0.1,1,0,0.011,0.008,68,,,,,,,,,,0.84,0.47,0.42,0.23,1,0,0.02,0.011,65,1,0,0,0,0.84,1
211970147,Gaia EDR3 661310756111835392,2MASS J08401345+1946436,130.05605,19.77879,11.6,11.6,0.75,5.83,0.14,1,0,0.012,0.008,315,11.74,0.61,5.84,0.16,1,0,0.009,0.007,319,11.35,0.88,5.38,0.03,1,0,0.017,0.012,310,1,0,0,1,11.6,0
211968228,Gaia EDR3 661298833282624000,2MASS J08401378+1944559,130.05745,19.74888,21.44,20.86,0.4,9.76,0.24,0,0,0.005,0.008,105,21.45,0.4,9.39,0.07,1,0,0.006,0.008,105,21.44,0.68,-9999.0,-9999.0,1,0,0.02,0.013,105,1,0,1,1,21.32,0
211915602,Gaia EDR3 661186683096853248,2MASS J08401426+1857314,130.05945,18.95874,12.68,12.68,0.83,6.49,0.04,1,0,0.009,0.008,254,12.68,0.82,6.28,0.04,1,0,0.01,0.008,255,12.37,0.51,6.35,0.26,1,0,0.019,0.011,251,1,0,0,1,12.73,1
211989620,Gaia EDR3 661325393360354688,2MASS J08401520+2005140,130.06336,20.08723,1.21,1.21,0.15,0.88,0.13,0,0,0.008,0.008,47,,,,,,,,,,1.2,0.2,0.88,0.16,0,0,0.016,0.011,49,1,1,0,0,1.21,1
211949039,Gaia EDR3 661219840244243200,2MASS J08401549+1927310,130.06458,19.45862,11.93,11.97,0.87,6.44,0.02,1,0,0.006,0.008,245,11.93,0.84,5.89,0.04,1,0,0.013,0.008,248,11.84,0.59,6.01,0.09,1,0,0.027,0.012,243,1,0,0,0,11.97,1
211978880,Gaia EDR3 661318624491908480,2MASS J08401571+1954542,130.06547,19.91508,10.16,10.51,0.63,32.62,0.03,1,0,0.007,0.008,396,,,,,,,,,,9.8,0.84,4.97,0.04,1,0,0.015,0.011,392,1,0,0,1,9.94,1
212027446,Gaia EDR3 664456733755404928,2MASS J08401690+2042422,130.07042,20.71174,5.32,5.31,0.88,2.66,0.06,1,0,0.033,0.009,47,,,,,,,,,,5.32,0.88,-9999.0,-9999.0,1,0,0.124,0.011,43,1,0,0,0,5.3,0
212026805,Gaia EDR3 664456626379853696,2MASS J08401695+2042007,130.07063,20.7002,0.6,0.6,0.25,26.81,0.01,1,0,0.022,0.008,18,,,,,,,,,,21.91,0.08,2.23,0.02,1,2,0.167,0.013,12,1,0,0,0,0.6,0
211891961,Gaia EDR3 659488349947010176,2MASS J08401707+1836298,130.07113,18.60828,1.58,1.59,0.56,0.79,0.01,1,0,0.013,0.009,38,1.58,0.77,0.79,0.08,1,0,0.025,0.008,38,1.58,0.84,0.79,0.06,1,0,0.068,0.012,37,1,0,0,0,1.59,0
211970750,Gaia EDR3 661310790473154560,2MASS J08401762+1947152,130.07344,19.78756,6.9,28.59,0.09,6.74,0.08,0,2,0.003,0.008,1253,6.65,0.66,18.77,0.12,1,0,0.002,0.008,1273,7.15,0.6,3.31,0.03,1,0,0.005,0.011,1236,1,0,0,1,6.69,1
211996186,Gaia EDR3 664423336090370304,2MASS J08401893+2011307,130.0789,20.19186,11.9,11.97,0.65,6.19,0.08,1,0,0.007,0.008,367,,,,,,,,,,11.84,0.38,6.1,0.34,0,0,0.011,0.01,364,1,0,1,1,12.98,1
211874788,Gaia EDR3 659462855021155840,2MASS J08401909+1821429,130.07957,18.36193,21.92,,,,,,,,,,11.83,0.46,21.92,0.33,0,1,0.009,0.008,68,,,,,,,0.019,,,0,0,1,0,,0
211893704,Gaia EDR3 659488826687020672,2MASS J08401920+1838025,130.08004,18.63404,0.78,0.78,0.54,27.29,0.04,1,0,0.035,0.01,15,25.66,0.05,5.82,0.01,1,2,0.018,0.008,17,0.79,0.04,-9999.0,-9999.0,1,0,0.053,0.012,16,1,1,0,0,0.78,1
211863894,Gaia EDR3 659413750659083776,2MASS J08401923+1812410,130.08015,18.21141,1.05,,,,,,,,,,1.05,0.03,0.25,0.02,1,1,0.035,0.008,13,,,,,,,0.082,,,0,0,0,0,,0
211913532,Gaia EDR3 661186373859208832,2MASS J08401982+1855382,130.08261,18.92731,2.81,16.07,0.55,2.8,0.11,1,0,0.008,0.01,106,2.81,0.38,16.51,0.23,0,0,0.007,0.007,106,2.8,0.41,16.42,0.25,0,0,0.017,0.014,108,1,1,0,0,16.33,1
211930461,Gaia EDR3 661211147230556160,2MASS J08402131+1910536,130.08883,19.18156,14.59,14.59,0.82,6.94,0.05,1,0,0.005,0.008,234,13.66,0.6,7.07,0.17,1,0,0.003,0.009,234,15.02,0.8,7.45,0.06,1,0,0.006,0.011,237,1,0,0,1,14.59,1
211857640,Gaia EDR3 659388947224025856,2MASS J08402217+1807248,130.09238,18.12358,16.51,,,,,,,,,,16.51,0.63,8.26,0.18,1,0,0.005,0.008,134,,,,,,,0.011,,,1,0,0,0,,0
211990908,Gaia EDR3 661419264165477504,2MASS J08402231+2006243,130.09299,20.10677,2.56,2.56,0.26,1.31,0.09,1,0,0.002,0.008,1166,,,,,,,,,,1.32,0.29,2.72,0.22,0,1,0.006,0.011,1153,1,1,1,1,2.59,1
212023280,Gaia EDR3 664455118847781760,2MASS J08402241+2038271,130.09339,20.64088,14.7,14.87,0.64,7.55,0.28,1,0,0.009,0.008,165,,,,,,,,,,14.52,0.73,7.45,0.12,1,0,0.017,0.011,165,1,0,0,0,14.59,0
211949471,Gaia EDR3 661243273585807872,2MASS J08402271+1927531,130.09465,19.46478,6.39,6.83,0.51,14.38,0.08,1,0,0.002,0.008,901,6.33,0.61,3.16,0.01,1,0,0.007,0.007,915,6.39,0.82,21.29,0.04,1,0,0.015,0.012,888,1,0,0,1,6.52,0
211950227,Gaia EDR3 661243307945543936,2MASS J08402554+1928328,130.10645,19.47579,1.78,0.25,0.05,30.95,0.03,0,3,0.001,0.009,1724,1.78,0.12,0.88,0.08,0,0,0.001,0.008,1318,21.44,0.19,0.96,0.04,1,3,0.442,0.012,1712,1,0,1,0,1.78,0
211964001,Gaia EDR3 661297493252924416,2MASS J08402614+1941111,130.10895,19.68644,7.24,,,,,,,,,,3.61,0.61,7.24,0.14,1,0,0.001,0.009,3762,,,,,,,0.001,,,1,0,1,1,,1
211932923,Gaia EDR3 661211727047722752,2MASS J08402624+1913099,130.10934,19.21942,10.81,10.7,0.53,5.4,0.14,1,0,0.01,0.009,360,10.81,0.83,5.39,0.07,1,0,0.013,0.008,362,10.97,0.89,-9999.0,-9999.0,1,0,0.029,0.011,358,1,0,0,1,10.76,1
211999969,Gaia EDR3 664425054076741120,2MASS J08402657+2015132,130.11071,20.25368,22.93,22.93,0.62,11.3,0.07,1,0,0.009,0.007,82,,,,,,,,,,18.54,0.16,5.72,0.1,0,1,0.005,0.012,81,1,0,0,1,24.24,0
211936906,Gaia EDR3 661212933936844416,2MASS J08402743+1916409,130.11429,19.27804,7.85,3.9,0.35,8.74,0.17,1,1,0.005,0.008,728,7.93,0.71,33.35,0.12,1,0,0.017,0.008,731,7.75,0.57,3.84,0.07,1,0,0.063,0.012,718,1,0,1,1,7.58,0
211961990,Gaia EDR3 661294052980833792,2MASS J08402751+1939197,130.11463,19.6555,11.83,,,,,,,,,,11.83,0.57,5.4,0.04,1,0,0.003,0.008,318,,,,,,,0.006,,,1,0,0,1,,1
211914098,Gaia EDR3 661185755383916160,2MASS J08402823+1856090,130.11764,18.93584,17.07,17.27,0.74,8.4,0.03,1,0,0.003,0.008,117,17.07,0.67,8.26,0.02,1,0,0.006,0.007,116,16.97,0.71,8.0,0.03,1,0,0.014,0.011,113,1,0,0,1,17.33,0
212003469,Gaia EDR3 664428833647956480,2MASS J08402863+2018449,130.11933,20.31248,8.13,8.15,0.66,4.01,0.09,1,0,0.005,0.009,613,,,,,,,,,,8.11,0.32,3.97,0.27,0,0,0.014,0.011,604,1,0,1,1,7.99,1
211915202,Gaia EDR3 661185789743653888,2MASS J08402921+1857096,130.12174,18.95267,5.5,5.5,0.36,2.0,0.22,0,0,0.003,0.008,159,5.52,0.32,2.0,0.24,0,0,0.003,0.009,170,2.0,0.35,2.76,0.22,0,0,0.007,0.011,152,1,1,0,0,5.5,1
211980039,Gaia EDR3 661320067600915328,2MASS J08403058+1955588,130.12746,19.93302,16.93,16.6,0.9,-9999.0,-9999.0,1,0,0.014,0.008,70,,,,,,,,,,17.26,0.58,8.0,0.1,1,0,0.023,0.011,67,1,0,0,0,17.04,0
211879759,Gaia EDR3 659467871542951552,2MASS J08403106+1825562,130.12945,18.43228,24.82,,,,,,,,,,24.82,0.8,-9999.0,-9999.0,1,0,0.013,0.008,74,,,,,,,0.028,,,1,0,0,0,,0
211964610,Gaia EDR3 661297458893183232,2MASS J08403151+1941430,130.1313,19.6953,15.9,,,,,,,,,,15.9,0.35,8.33,0.21,0,0,0.002,0.008,154,,,,,,,0.005,,,1,0,1,1,,1
211974702,Gaia EDR3 661317250102374528,2MASS J08403169+1951010,130.13206,19.85029,8.46,8.49,0.37,4.25,0.1,1,0,0.002,0.008,601,,,,,,,,,,8.43,0.6,21.59,0.16,1,0,0.009,0.01,595,1,0,0,1,8.43,0
211996831,Gaia EDR3 664422683254834304,2MASS J08403184+2012060,130.1327,20.20167,9.14,4.36,0.41,10.22,0.18,1,0,0.006,0.009,622,,,,,,,,,,9.14,0.57,4.53,0.07,1,0,0.016,0.011,617,1,1,1,1,8.79,1
211960587,Gaia EDR3 661293812462666240,2MASS J08403347+1938009,130.13947,19.6336,9.11,8.95,0.68,4.71,0.14,1,0,0.009,0.008,472,9.45,0.93,-9999.0,-9999.0,1,0,0.011,0.008,478,9.11,0.65,4.81,0.1,1,0,0.02,0.012,470,1,0,0,1,9.34,1
211896418,Gaia EDR3 659490510313883264,2MASS J08403360+1840282,130.14001,18.67452,9.83,9.66,0.68,4.74,0.08,1,0,0.004,0.008,602,9.85,0.75,31.6,0.04,1,0,0.004,0.007,605,9.83,0.6,4.67,0.08,1,0,0.006,0.012,597,1,0,0,1,9.46,1
211874594,Gaia EDR3 659464122035016320,2MASS J08403416+1821331,130.14237,18.3592,8.69,,,,,,,,,,8.69,0.78,4.36,0.03,1,0,0.017,0.007,34,,,,,,,0.036,,,1,0,0,0,,0
212020850,Gaia EDR3 664451609857973376,2MASS J08403495+2036038,130.14567,20.60106,0.8,0.79,0.14,0.39,0.03,1,0,0.01,0.009,26,,,,,,,,,,0.8,0.13,-9999.0,-9999.0,1,0,0.02,0.012,24,1,0,0,0,0.79,0
212075775,Gaia EDR3 665129291274749696,2MASS J08403623+2133421,130.15098,21.5617,9.25,4.5,0.34,9.03,0.18,1,0,0.003,0.009,570,,,,,,,,,,9.25,0.69,4.31,0.03,1,0,0.018,0.013,561,1,0,1,1,8.88,0
211845034,Gaia EDR3 659370461684793216,2MASS J08403626+1757003,130.1511,17.95011,1.33,1.33,0.8,0.67,0.03,1,0,0.018,0.007,59,0.67,0.44,1.33,0.28,0,1,0.011,0.008,60,1.33,0.47,0.67,0.32,0,0,0.027,0.012,61,1,0,1,0,1.33,0
212005017,Gaia EDR3 664429005446645376,2MASS J08403789+2020178,130.15789,20.3383,15.81,15.81,0.42,7.44,0.15,1,0,0.002,0.009,152,,,,,,,,,,7.58,0.35,15.65,0.34,0,1,0.003,0.013,152,1,0,1,1,15.65,0
211965937,Gaia EDR3 661303471844671104,2MASS J08403942+1942553,130.16425,19.71538,19.76,,,,,,,,,,19.76,0.48,6.64,0.01,1,0,0.01,0.008,63,,,,,,,0.021,,,1,0,0,0,,0
211906187,Gaia EDR3 660996020906770560,2MASS J08403952+1849057,130.1647,18.81827,13.42,13.18,0.74,6.67,0.14,1,0,0.004,0.009,220,13.42,0.9,6.9,0.03,1,0,0.006,0.008,220,14.18,0.56,7.21,0.02,1,0,0.02,0.013,219,1,0,0,0,13.18,0
211951824,Gaia EDR3 661243647244894464,2MASS J08404166+1930007,130.1736,19.50022,0.28,18.54,0.06,0.28,0.02,1,3,0.016,0.008,28,0.28,0.16,0.27,0.14,0,0,0.007,0.008,34,0.28,0.27,0.27,0.08,1,0,0.017,0.014,31,1,0,0,0,,1
211933215,Gaia EDR3 661200083396357248,2MASS J08404189+1913255,130.17458,19.22375,6.03,6.11,0.59,2.97,0.08,1,0,0.005,0.008,951,0.39,0.02,0.3,0.01,0,3,0.021,0.007,1566,5.96,0.56,3.1,0.1,1,0,0.013,0.012,940,1,0,0,1,6.24,1
211956059,Gaia EDR3 661292511090872960,2MASS J08404248+1933576,130.17704,19.56601,8.28,8.28,0.74,4.07,0.07,1,0,0.008,0.009,676,8.1,0.59,4.16,0.06,1,0,0.009,0.008,686,8.47,0.41,4.12,0.22,1,0,0.009,0.012,669,1,0,0,1,8.37,0
212013132,Gaia EDR3 664436770747504128,2MASS J08404426+2028187,130.18445,20.47186,4.23,2.13,0.44,12.32,0.16,1,1,0.012,0.008,228,,,,,,,,,,4.23,0.56,13.01,0.13,1,0,0.051,0.014,217,1,0,1,1,4.27,1
211895243,Gaia EDR3 659489518178180864,2MASS J08404439+1839235,130.18498,18.65655,10.78,,,,,,,,,,10.89,0.84,5.3,0.06,1,0,0.011,0.008,351,10.66,0.75,5.29,0.13,1,0,0.033,0.011,346,1,0,0,1,10.69,1
211939014,Gaia EDR3 661214136527890944,2MASS J08404608+1918346,130.19201,19.30961,3.43,,,,,,,,,,3.43,0.15,21.15,0.06,1,0,0.0,0.008,1498,11.74,0.05,2.91,0.04,0,3,0.001,0.013,1465,1,1,0,0,,1
211764914,Gaia EDR3 658399588621005312,2MASS J08404609+1649073,130.19206,16.81871,1.84,,,,,,,,,,1.84,0.46,18.1,0.01,1,0,0.03,0.007,16,,,,,,,0.069,,,1,0,0,0,,0
212013297,Gaia EDR3 664436770747502208,2MASS J08404692+2028291,130.1955,20.47478,18.49,18.77,0.79,1.02,0.03,1,0,0.009,0.008,105,,,,,,,,,,18.2,0.54,9.52,0.11,1,0,0.013,0.012,104,1,1,0,0,18.79,1
211911846,Gaia EDR3 660998975844267264,2MASS J08404761+1854119,130.19841,18.90332,8.89,4.3,0.52,9.0,0.09,1,1,0.003,0.009,651,37.98,0.14,8.21,0.08,1,2,0.003,0.009,656,,,,,,,0.008,,,0,0,1,0,8.89,1
212013619,Gaia EDR3 664438248216250880,2MASS J08404779+2028479,130.19914,20.47997,7.4,7.39,0.72,3.65,0.02,1,0,0.01,0.008,70,,,,,,,,,,7.41,0.8,3.59,0.08,1,0,0.034,0.012,69,1,0,0,0,7.36,0
211962210,Gaia EDR3 661293537585522816,2MASS J08404798+1939321,130.19996,19.65894,7.24,,,,,,,,,,7.24,0.43,3.58,0.21,1,0,0.006,0.008,806,,,,,,,0.015,,,1,0,0,1,7.21,1
211979334,Gaia EDR3 661319483485360000,2MASS J08404832+1955189,130.20137,19.92192,7.92,7.93,0.48,3.86,0.34,0,0,0.012,0.008,771,,,,,,,,,,7.9,0.48,4.0,0.18,1,0,0.021,0.012,761,1,0,1,1,7.43,0
211980574,Gaia EDR3 661319620924311296,2MASS J08405187+1956302,130.21613,19.94173,26.33,26.11,0.86,11.83,0.1,1,0,0.013,0.008,71,,,,,,,,,,13.3,0.54,-9999.0,-9999.0,1,1,0.011,0.013,71,1,0,1,0,25.92,0
211929980,Gaia EDR3 661198915163689472,2MASS J08405231+1910284,130.21799,19.17456,1.18,1.18,0.86,-9999.0,-9999.0,1,0,0.021,0.009,69,1.18,0.74,1.57,0.13,1,0,0.025,0.008,70,1.18,0.7,1.57,0.16,1,0,0.051,0.013,68,1,1,0,0,1.18,1
211849919,Gaia EDR3 659372518973185536,2MASS J08405249+1801012,130.21873,18.01703,0.95,,,,,,,,,,0.95,0.05,24.82,0.04,0,0,0.041,0.008,11,,,,,,,0.096,,,1,0,0,0,,0
211950703,Gaia EDR3 661242895630246016,2MASS J08405252+1928595,130.21887,19.48321,3.93,3.82,0.27,1.96,0.12,1,0,0.003,0.009,1063,4.05,0.26,1.97,0.21,0,0,0.002,0.008,1079,,,,,,,0.004,,,1,0,1,1,4.02,1
211901458,Gaia EDR3 660992344414836992,2MASS J08405326+1844540,130.22192,18.74834,1.4,1.4,0.17,24.82,0.05,1,0,0.036,0.01,19,1.39,0.08,21.76,0.02,1,0,0.012,0.008,30,1.4,0.37,1.28,0.02,1,0,0.034,0.013,22,1,0,0,0,1.4,0
211943613,Gaia EDR3 661238635021126656,2MASS J08405382+1922440,130.22427,19.3789,16.33,16.33,0.79,8.15,0.03,1,0,0.004,0.009,119,18.66,0.33,8.28,0.12,1,1,0.002,0.008,120,15.9,0.44,8.59,0.16,1,1,0.008,0.012,119,1,0,0,1,16.51,0
211989807,Gaia EDR3 661418405170762368,2MASS J08405397+2005243,130.2249,20.09011,20.43,20.43,0.23,7.97,0.03,1,0,0.003,0.008,52,,,,,,,,,,,,,,,,0.008,,,1,0,0,0,20.59,0
212086248,Gaia EDR3 665141141087298688,2MASS J08405404+2145241,130.22517,21.75671,1.89,1.89,0.27,13.07,0.02,1,0,0.022,0.008,21,,,,,,,,,,0.94,0.07,1.89,0.03,1,1,0.044,0.011,20,1,0,1,0,1.89,1
211923932,Gaia EDR3 661194856416193024,2MASS J08405415+1904552,130.22564,19.08201,0.73,0.73,0.32,26.57,0.04,1,0,0.201,0.008,6,,,,,,,,,,0.73,0.09,15.25,0.02,1,0,0.21,0.011,7,1,0,0,0,,0
211980170,Gaia EDR3 661319547906688896,2MASS J08405487+1956067,130.22866,19.9352,9.14,9.14,0.86,4.56,0.02,1,0,0.016,0.008,488,,,,,,,,,,,,,,,,0.037,,,1,0,0,0,9.13,0
211890216,Gaia EDR3 659477217391773696,2MASS J08405531+1834592,130.23047,18.58314,12.63,12.63,0.7,6.25,0.13,1,0,0.007,0.008,193,12.42,0.79,6.42,0.08,1,0,0.013,0.007,193,12.63,0.92,4.08,0.01,1,0,0.03,0.011,191,1,0,0,1,12.49,0
211906702,Gaia EDR3 660996295785836416,2MASS J08405572+1849343,130.23217,18.82619,2.09,2.09,0.42,19.63,0.02,1,0,0.006,0.008,36,2.1,0.45,1.05,0.08,1,0,0.008,0.008,38,2.09,0.64,-9999.0,-9999.0,1,0,0.017,0.013,36,1,0,0,0,2.1,0
211866503,Gaia EDR3 659414785747258880,2MASS J08405590+1814462,130.23292,18.24618,0.42,,,,,,,,,,0.42,0.36,2.39,0.31,0,0,0.01,0.008,48,,,,,,,0.024,,,1,1,0,0,,1
211967293,Gaia EDR3 661300993647979776,2MASS J08405669+1944052,130.23624,19.73479,9.06,9.11,0.82,4.52,0.03,1,0,0.005,0.008,466,9.05,0.64,4.58,0.06,1,0,0.007,0.008,473,9.06,0.8,4.53,0.04,1,0,0.018,0.012,460,1,0,0,1,9.27,0
212013502,Gaia EDR3 664437561021480192,2MASS J08405751+2028414,130.23965,20.47819,0.23,0.23,0.37,0.12,0.01,1,0,0.024,0.008,23,,,,,,,,,,,,,,,,0.055,,,1,0,0,0,0.23,0
212154066,Gaia EDR3 666127888351163136,2MASS J08405784+2307169,130.241,23.12138,0.67,0.67,0.03,38.96,0.03,0,0,0.03,0.009,18,,,,,,,,,,0.67,0.14,21.14,0.03,1,0,0.052,0.011,19,1,0,0,0,0.67,0
211997576,Gaia EDR3 661421939927520384,2MASS J08405807+2012503,130.242,20.214,0.94,0.94,0.32,20.71,0.02,1,0,0.015,0.007,24,,,,,,,,,,0.94,0.36,-9999.0,-9999.0,1,0,0.046,0.011,22,1,0,0,0,0.94,0
211948335,Gaia EDR3 661239631450927488,2MASS J08405826+1926524,130.24278,19.44791,0.29,0.29,0.22,0.15,0.02,1,0,0.011,0.008,20,,,,,,,,,,0.29,0.15,-9999.0,-9999.0,1,0,0.035,0.012,19,1,0,0,0,,0
211908029,Gaia EDR3 660996330144479616,2MASS J08405844+1850463,130.24353,18.8462,2.89,2.89,0.64,1.44,0.14,1,0,0.015,0.007,43,2.89,0.67,1.44,0.11,1,0,0.025,0.008,43,2.89,0.78,1.44,0.04,1,0,0.044,0.011,42,1,0,0,0,2.9,0
211896450,Gaia EDR3 659489999214441216,2MASS J08405865+1840303,130.24441,18.67509,12.41,12.37,0.62,5.98,0.2,1,0,0.005,0.009,267,5.93,0.51,12.32,0.2,1,1,0.006,0.008,266,12.47,0.73,6.07,0.1,1,0,0.012,0.012,265,1,0,1,1,11.75,1
211934172,Gaia EDR3 661201389066412928,2MASS J08405890+1914167,130.24544,19.23798,0.25,0.25,0.11,6.05,0.02,1,0,0.023,0.008,17,0.25,0.07,19.01,0.01,1,0,0.03,0.008,13,0.25,0.08,14.66,0.07,0,0,0.07,0.011,14,1,0,0,0,0.25,0
211875226,Gaia EDR3 659463610935469440,2MASS J08405967+1822044,130.24866,18.3679,9.25,,,,,,,,,,9.25,0.67,4.7,0.03,1,0,0.01,0.008,534,,,,,,,0.022,,,1,0,0,1,9.13,1
212131172,Gaia EDR3 665356129970723072,2MASS J08410104+2238305,130.25436,22.64183,2.19,,,,,,,,,,,,,,,,,,,2.19,0.2,13.72,0.05,1,0,0.065,0.012,17,1,0,0,0,,0
211835162,Gaia EDR3 659364448730632448,2MASS J08410176+1748515,130.25735,17.81433,1.31,1.31,0.78,-9999.0,-9999.0,1,0,0.013,0.008,36,1.31,0.56,15.18,0.01,1,0,0.011,0.009,34,1.31,0.59,0.65,0.02,1,0,0.021,0.012,36,1,0,0,0,1.31,0
212012299,Gaia EDR3 664437286143573760,2MASS J08410262+2027278,130.26094,20.45773,9.55,4.78,0.47,9.6,0.29,0,1,0.006,0.008,439,,,,,,,,,,9.55,0.61,4.94,0.13,1,0,0.026,0.011,431,1,0,1,1,9.63,0
211860873,Gaia EDR3 659409764929410048,2MASS J08410264+1810067,130.26101,18.16854,1.23,,,,,,,,,,1.23,0.24,0.61,0.02,1,0,0.039,0.008,18,,,,,,,0.102,,,1,0,0,0,,0
211913859,Gaia EDR3 660999491240341888,2MASS J08410314+1855550,130.26309,18.93197,12.47,12.37,0.8,-9999.0,-9999.0,1,0,0.012,0.009,46,12.47,0.88,-9999.0,-9999.0,1,0,0.044,0.008,45,12.47,0.86,6.05,0.02,1,0,0.056,0.013,43,1,0,0,0,12.37,0
211938530,Gaia EDR3 661202282418030080,2MASS J08410314+1918093,130.26312,19.30258,0.69,25.45,0.1,9.28,0.02,1,3,0.016,0.009,17,0.69,0.03,0.25,0.01,1,2,0.021,0.008,17,0.69,0.12,16.24,0.03,1,0,0.04,0.011,18,1,0,0,0,,0
211892816,Gaia EDR3 659477767146049664,2MASS J08410333+1837158,130.26391,18.62108,0.42,29.15,0.07,0.42,0.03,1,1,0.016,0.008,16,0.22,0.03,23.1,0.02,1,1,0.017,0.007,17,18.77,0.06,-9999.0,-9999.0,1,1,0.049,0.012,15,0,1,1,0,0.42,1
212013222,Gaia EDR3 664437320503310336,2MASS J08410532+2028245,130.27217,20.47348,15.13,15.02,0.53,7.71,0.29,1,0,0.005,0.008,149,,,,,,,,,,15.25,0.74,7.52,0.1,1,0,0.026,0.012,147,1,0,0,0,14.81,0
211815922,Gaia EDR3 658600459948416256,2MASS J08410576+1732280,130.27401,17.54111,0.87,0.87,0.87,0.43,0.04,1,0,0.023,0.008,78,0.87,0.52,0.43,0.03,1,0,0.007,0.008,76,0.87,0.77,0.43,0.06,1,0,0.021,0.011,79,1,0,0,0,0.87,0
211925319,Gaia EDR3 661195303092794624,2MASS J08410646+1906106,130.27696,19.10297,0.29,28.06,0.22,10.77,0.08,1,0,0.013,0.008,22,0.29,0.23,0.15,0.03,1,0,0.012,0.007,22,0.29,0.15,0.15,0.02,1,0,0.031,0.011,21,1,1,0,0,0.29,1
211948030,Gaia EDR3 661239390935361024,2MASS J08410689+1926370,130.27874,19.44362,25.34,25.45,0.59,12.37,0.3,1,0,0.016,0.01,52,25.23,0.43,12.32,0.31,0,0,0.02,0.007,50,19.25,0.1,4.84,0.05,1,1,0.012,0.011,51,1,0,1,1,25.48,0
211948267,Gaia EDR3 661239390935360512,2MASS J08410725+1926489,130.28022,19.44693,10.08,4.87,0.59,10.09,0.15,1,1,0.006,0.01,431,10.05,0.44,4.73,0.27,0,0,0.005,0.009,431,10.26,0.6,4.92,0.28,1,0,0.017,0.013,424,1,0,1,1,9.59,0
211923188,Gaia EDR3 661194345320058880,2MASS J08410737+1904164,130.28073,19.07125,9.2,7.81,0.34,3.98,0.02,1,1,0.002,0.009,1148,10.12,0.25,27.54,0.09,1,1,0.003,0.009,1152,9.2,0.77,4.31,0.03,1,0,0.007,0.012,1134,1,1,0,1,7.8,1
212094548,Gaia EDR3 665178391340402816,2MASS J08410746+2154566,130.28112,21.91574,6.7,6.71,0.13,23.83,0.09,0,0,0.024,0.008,18,,,,,,,,,,6.69,0.13,13.6,0.01,1,0,0.033,0.013,21,1,0,0,0,6.6,1
211769220,Gaia EDR3 658423610374223872,2MASS J08410835+1652421,130.28481,16.87837,26.34,,,,,,,,,,26.34,0.07,-9999.0,-9999.0,1,0,0.002,0.008,54,17.67,0.02,-9999.0,-9999.0,1,1,0.004,0.012,58,1,0,0,0,,0
211817992,Gaia EDR3 658602070559194496,2MASS J08410926+1734170,130.2886,17.5714,2.17,2.18,0.71,-9999.0,-9999.0,1,0,0.016,0.008,27,2.17,0.04,0.24,0.02,1,0,0.018,0.008,26,2.17,0.27,1.09,0.06,1,0,0.019,0.011,28,1,0,0,0,2.18,0
211975006,Gaia EDR3 661306319407420160,2MASS J08410961+1951186,130.29005,19.85519,3.21,3.07,0.84,1.5,0.01,1,0,0.018,0.008,904,,,,,,,,,,3.34,0.46,1.52,0.04,1,0,0.022,0.012,902,1,0,0,1,6.04,1
211980180,Gaia EDR3 661401431460014976,2MASS J08410979+1956072,130.29082,19.93536,13.48,13.48,0.17,6.24,0.02,1,0,0.008,0.008,265,,,,,,,,,,11.93,0.46,6.24,0.31,0,0,0.009,0.011,262,1,0,1,1,13.42,0
211952381,Gaia EDR3 661244270018200192,2MASS J08411002+1930322,130.29177,19.50895,3.0,3.06,0.28,1.51,0.09,1,0,0.003,0.008,1163,3.0,0.2,34.49,0.1,1,0,0.003,0.008,1174,2.91,0.45,1.49,0.08,1,0,0.007,0.012,1150,1,0,0,1,2.9,0
211931872,Gaia EDR3 661200663212002304,2MASS J08411016+1912133,130.29237,19.2037,5.25,5.12,0.12,25.66,0.04,1,0,0.009,0.008,22,5.25,0.11,0.25,0.02,1,0,0.017,0.008,21,5.43,0.05,-9999.0,-9999.0,1,0,0.028,0.011,20,1,0,0,0,5.14,0
211972627,Gaia EDR3 661302887731820416,2MASS J08411031+1949071,130.29297,19.81864,9.4,0.25,0.05,0.75,0.03,1,0,0.016,0.009,627,9.22,0.51,4.47,0.24,1,0,0.006,0.008,638,4.6,0.52,9.64,0.24,1,1,0.012,0.011,614,1,0,1,1,9.01,1
211868180,Gaia EDR3 659415129344636544,2MASS J08411052+1816070,130.29383,18.26863,9.25,,,,,,,,,,9.25,0.88,4.51,0.01,1,0,0.019,0.008,90,,,,,,,0.039,,,1,0,0,0,9.2,0
211980169,Gaia EDR3 661401431460014720,2MASS J08411052+1956067,130.29386,19.93522,10.07,9.99,0.39,4.51,0.12,1,0,0.005,0.008,78,,,,,,,,,,10.16,0.51,4.41,0.15,1,0,0.015,0.012,78,1,1,0,1,10.02,1
211920429,Gaia EDR3 661006019590629760,2MASS J08411075+1901539,130.29483,19.03165,1.29,1.29,0.36,2.29,0.28,0,0,0.008,0.008,45,2.28,0.38,1.29,0.31,0,0,0.012,0.009,45,1.29,0.54,2.28,0.23,1,0,0.028,0.011,44,1,1,1,0,1.29,1
212007419,Gaia EDR3 664431548067327616,2MASS J08411106+2022384,130.29612,20.37736,18.2,18.21,0.53,9.19,0.19,1,0,0.006,0.008,105,,,,,,,,,,18.2,0.36,6.03,0.03,1,0,0.007,0.012,103,1,0,0,1,18.55,0
211953774,Gaia EDR3 661244647975316736,2MASS J08411130+1931467,130.29711,19.52966,24.3,30.02,0.32,0.25,0.01,1,1,0.004,0.008,89,24.61,0.29,3.02,0.01,1,1,0.006,0.008,80,11.98,0.14,2.47,0.02,1,2,0.007,0.013,90,0,0,1,1,28.91,1
211954582,Gaia EDR3 661244751054528768,2MASS J08411319+1932349,130.30496,19.54304,3.19,3.19,0.5,1.59,0.47,0,0,0.014,0.008,235,3.18,0.78,1.59,0.09,1,0,0.009,0.008,239,3.21,0.87,1.61,0.07,1,0,0.016,0.013,232,1,0,1,1,3.27,1
211916232,Gaia EDR3 661005538554352000,2MASS J08411392+1858090,130.30803,18.96919,28.87,28.87,0.77,-9999.0,-9999.0,1,0,0.007,0.007,97,26.81,0.36,4.58,0.01,1,0,0.004,0.008,99,14.11,0.55,-9999.0,-9999.0,1,0,0.005,0.012,98,1,0,1,1,29.77,1
212029226,Gaia EDR3 664477968073854720,2MASS J08411405+2044297,130.30856,20.74161,1.52,1.52,0.43,1.76,0.3,0,0,0.017,0.009,66,,,,,,,,,,1.76,0.5,1.52,0.18,1,0,0.042,0.011,61,1,1,0,0,1.52,1
211810140,Gaia EDR3 658587467670294784,2MASS J08411490+1727366,130.31211,17.46017,1.42,1.42,0.18,-9999.0,-9999.0,1,0,0.009,0.01,24,1.42,0.31,32.98,0.02,1,0,0.013,0.007,24,1.42,0.46,0.71,0.01,1,0,0.032,0.011,25,1,0,0,0,1.42,0
211986537,Gaia EDR3 661414213282680960,2MASS J08411541+2002160,130.31424,20.03779,13.42,13.54,0.84,7.42,0.03,1,0,0.007,0.008,205,,,,,,,,,,13.3,0.87,7.01,0.09,1,0,0.029,0.011,203,1,0,0,0,13.67,0
211924229,Gaia EDR3 661194310958749696,2MASS J08411543+1905104,130.3143,19.08624,20.16,21.3,0.65,-9999.0,-9999.0,1,0,0.004,0.008,77,0.25,0.03,1.57,0.01,1,3,0.017,0.008,77,19.01,0.48,7.98,0.06,1,0,0.008,0.011,76,1,0,0,1,21.32,0
212033679,Gaia EDR3 664481743348692352,2MASS J08411631+2048548,130.31798,20.81525,0.46,35.72,0.01,0.25,0.01,0,3,0.068,0.007,13,,,,,,,,,,0.46,0.09,17.26,0.03,1,1,0.158,0.013,12,0,0,0,0,,0
212017328,Gaia EDR3 664461578478588672,2MASS J08411749+2032330,130.32289,20.54252,14.91,14.95,0.54,7.35,0.13,1,0,0.021,0.01,40,,,,,,,,,,14.88,0.7,-9999.0,-9999.0,1,0,0.089,0.013,39,1,0,0,0,15.03,0
211781646,Gaia EDR3 658436014239681536,2MASS J08411779+1703206,130.32414,17.05573,1.34,1.34,0.25,0.67,0.03,1,0,0.014,0.008,38,,,,,,,,,,1.34,0.4,0.67,0.03,1,0,0.026,0.011,37,1,0,0,1,1.34,0
211924377,Gaia EDR3 661195784129129984,2MASS J08411910+1905186,130.32959,19.08852,5.43,5.39,0.27,4.12,0.06,1,0,0.005,0.008,44,5.43,0.23,4.1,0.02,1,0,0.006,0.008,45,5.44,0.2,4.13,0.04,1,0,0.008,0.011,42,1,0,0,0,5.37,1
212031366,Gaia EDR3 664478620908806784,2MASS J08411922+2046392,130.33012,20.77756,12.3,12.47,0.7,0.25,0.02,1,0,0.01,0.009,281,,,,,,,,,,12.12,0.7,6.3,0.07,1,0,0.01,0.011,274,1,0,0,1,12.42,1
211925013,Gaia EDR3 661195788427497472,2MASS J08411969+1905544,130.33206,19.09846,0.86,0.86,0.49,0.43,0.05,1,0,0.014,0.008,23,0.86,0.09,14.87,0.02,1,0,0.022,0.009,16,0.86,0.38,0.43,0.04,1,0,0.028,0.012,23,1,0,0,0,0.86,0
211960649,Gaia EDR3 661251966599576576,2MASS J08411992+1938047,130.33302,19.63465,11.74,11.74,0.85,-9999.0,-9999.0,1,0,0.007,0.007,273,11.74,0.42,5.65,0.07,1,0,0.003,0.008,277,,,,,,,0.007,,,1,0,0,1,12.29,0
211915785,Gaia EDR3 661004713920630656,2MASS J08412034+1857430,130.33476,18.96195,3.13,3.13,0.8,-9999.0,-9999.0,1,0,0.016,0.01,42,3.13,0.84,1.56,0.02,1,0,0.044,0.007,41,3.13,0.94,1.57,0.01,1,0,0.088,0.011,42,1,0,0,0,3.13,0
211959857,Gaia EDR3 661251210685333120,2MASS J08412044+1937224,130.33521,19.62291,18.32,18.32,0.8,-9999.0,-9999.0,1,0,0.006,0.009,112,0.25,0.03,1.94,0.02,0,3,0.022,0.008,112,8.85,0.42,17.36,0.22,1,1,0.006,0.01,112,1,0,1,1,18.11,0
212005504,Gaia EDR3 664431204469943808,2MASS J08412086+2020476,130.33695,20.34656,22.41,22.41,0.36,11.13,0.22,1,0,0.006,0.008,77,,,,,,,,,,10.44,0.12,5.22,0.03,1,1,0.006,0.012,76,1,0,1,1,21.78,0
211913977,Gaia EDR3 661004400386393984,2MASS J08412258+1856020,130.34409,18.93391,10.73,10.62,0.53,5.35,0.37,0,0,0.013,0.008,345,10.73,0.82,5.34,0.08,1,0,0.014,0.008,349,10.78,0.88,5.2,0.06,1,0,0.033,0.012,344,1,0,1,1,11.16,0
211999682,Gaia EDR3 661427063824818816,2MASS J08412390+2014572,130.3496,20.24923,15.25,15.25,0.68,7.73,0.14,1,0,0.007,0.008,189,,,,,,,,,,7.58,0.29,15.1,0.19,0,1,0.006,0.013,187,1,0,1,1,15.21,1
211865628,Gaia EDR3 659411796450014464,2MASS J08412417+1814026,130.35075,18.23408,2.09,,,,,,,,,,2.09,0.95,-9999.0,-9999.0,1,0,0.036,0.007,123,,,,,,,0.071,,,1,0,0,0,2.09,0
211992451,Gaia EDR3 661417305659127296,2MASS J08412446+2007495,130.35193,20.13044,1.4,1.4,0.71,0.75,0.17,1,0,0.024,0.008,92,,,,,,,,,,0.75,0.66,1.4,0.13,1,0,0.025,0.012,90,1,1,1,0,1.4,1
211926877,Gaia EDR3 661195955927826944,2MASS J08412552+1907386,130.35634,19.12739,0.57,0.57,0.52,0.29,0.08,1,0,0.012,0.008,26,0.57,0.4,0.29,0.07,1,0,0.018,0.008,22,0.57,0.12,21.29,0.11,0,0,0.08,0.012,14,1,0,0,0,,0
211980688,Gaia EDR3 661401122222444288,2MASS J08412584+1956369,130.3577,19.9436,6.78,6.79,0.66,3.24,0.06,1,0,0.006,0.009,875,,,,,,,,,,6.76,0.65,3.28,0.08,1,0,0.017,0.012,863,1,0,0,1,6.6,0
211983476,Gaia EDR3 661402084295115904,2MASS J08412602+1959151,130.35845,19.98755,4.31,4.3,0.78,2.16,0.12,1,0,0.022,0.01,48,,,,,,,,,,4.33,0.68,2.16,0.19,1,0,0.042,0.011,46,1,0,0,0,4.46,0
211834355,Gaia EDR3 658615440793299712,2MASS J08412614+1748127,130.35896,17.80354,21.16,20.86,0.81,-9999.0,-9999.0,1,0,0.021,0.008,54,21.45,0.58,-9999.0,-9999.0,1,0,0.008,0.009,53,18.2,0.17,9.76,0.14,0,1,0.009,0.013,55,1,0,1,1,21.32,0
211976466,Gaia EDR3 661397308291492608,2MASS J08412680+1952367,130.36169,19.87686,1.64,1.64,0.22,26.57,0.02,1,0,0.02,0.008,25,,,,,,,,,,1.64,0.26,-9999.0,-9999.0,1,0,0.038,0.012,24,1,0,0,0,1.69,0
211954550,Gaia EDR3 661247671632285312,2MASS J08412698+1932329,130.36242,19.54249,3.53,3.58,0.16,3.08,0.14,0,0,0.001,0.008,1307,3.53,0.24,2.83,0.05,1,0,0.001,0.007,1327,3.27,0.17,20.42,0.09,1,0,0.003,0.011,1293,1,1,0,0,3.59,1
211936869,Gaia EDR3 661224547528488064,2MASS J08412760+1916395,130.36504,19.27764,19.76,19.76,0.77,0.87,0.01,1,0,0.005,0.007,108,20.16,0.68,-9999.0,-9999.0,1,0,0.006,0.008,108,17.77,0.4,9.83,0.33,0,0,0.011,0.013,107,1,0,1,0,19.72,1
211968088,Gaia EDR3 661301444622810368,2MASS J08412869+1944481,130.36955,19.74671,7.2,7.55,0.32,26.11,0.07,1,0,0.006,0.008,795,7.07,0.31,31.6,0.1,1,0,0.007,0.008,812,7.2,0.58,21.29,0.1,1,0,0.012,0.011,789,1,0,0,1,7.04,1
211965824,Gaia EDR3 661254303061774976,2MASS J08412873+1942490,130.36971,19.71362,1.23,,,,,,,,,,1.23,0.35,35.3,0.02,1,0,0.019,0.007,23,,,,,,,0.045,,,1,0,0,0,1.22,0
211982734,Gaia EDR3 661402015575639680,2MASS J08412881+1958322,130.37006,19.97562,1.02,1.02,0.76,0.51,0.05,1,0,0.013,0.008,77,,,,,,,,,,1.02,0.79,0.51,0.16,1,0,0.061,0.012,77,1,0,0,0,1.02,1
211902261,Gaia EDR3 660981619879849728,2MASS J08412899+1845351,130.37082,18.75975,0.86,0.86,0.11,26.81,0.07,0,1,0.013,0.01,19,0.86,0.29,0.43,0.1,1,0,0.025,0.008,17,0.86,0.55,0.43,0.03,1,0,0.046,0.011,19,1,0,0,0,0.86,0
211909748,Gaia EDR3 660995230632845184,2MASS J08413070+1852188,130.37794,18.87189,2.42,2.42,0.86,1.2,0.06,1,0,0.033,0.008,369,2.43,0.91,1.2,0.01,1,0,0.043,0.008,371,2.41,0.9,1.21,0.01,1,0,0.092,0.011,370,1,0,0,0,2.43,1
211884463,Gaia EDR3 659472235229782912,2MASS J08413154+1830021,130.38142,18.50061,3.99,,,,,,,,,,3.99,0.49,2.02,0.22,1,0,0.007,0.008,1032,,,,,,,0.015,,,1,0,0,1,4.15,0
211990578,Gaia EDR3 661416274866976384,2MASS J08413252+2006068,130.3855,20.10192,1.25,1.26,0.61,0.63,0.01,1,0,0.022,0.008,25,,,,,,,,,,1.25,0.34,0.63,0.11,1,0,0.029,0.011,31,1,0,0,0,1.28,0
211962961,Gaia EDR3 661253993824132480,2MASS J08413275+1940138,130.38648,19.67051,1.2,,,,,,,,,,1.2,0.05,15.73,0.03,1,0,0.02,0.007,15,,,,,,,0.049,,,1,0,0,0,,0
211955007,Gaia EDR3 661247602912908032,2MASS J08413355+1933002,130.38979,19.55008,4.38,25.02,0.09,0.25,0.04,1,2,0.021,0.008,22,4.38,0.4,25.88,0.02,1,0,0.007,0.007,30,4.37,0.22,2.16,0.1,1,0,0.013,0.012,30,1,0,0,0,4.26,0
212138965,Gaia EDR3 665367816577966592,2MASS J08413383+2247556,130.39097,22.7988,5.87,31.93,0.13,5.87,0.07,1,1,0.005,0.008,46,,,,,,,,,,5.87,0.31,-9999.0,-9999.0,1,0,0.01,0.011,46,1,1,0,0,5.83,1
211982334,Gaia EDR3 661401225301656192,2MASS J08413384+1958087,130.391,19.96908,9.16,8.95,0.73,33.35,0.07,1,0,0.003,0.008,574,,,,,,,,,,9.37,0.69,17.67,0.11,1,0,0.009,0.011,565,1,0,0,0,9.46,0
211901114,Gaia EDR3 660981349298550272,2MASS J08413569+1844350,130.39872,18.74306,8.59,8.59,0.7,4.3,0.2,1,0,0.018,0.009,69,8.66,0.93,4.43,0.01,1,0,0.026,0.008,71,8.55,0.8,4.32,0.05,1,0,0.038,0.01,70,1,0,0,0,8.61,0
211925563,Gaia EDR3 661008527851529728,2MASS J08413599+1906255,130.39999,19.1071,13.57,13.48,0.75,6.74,0.06,1,0,0.012,0.008,221,13.66,0.55,6.9,0.42,0,0,0.012,0.007,220,6.81,0.54,13.42,0.32,1,1,0.018,0.012,219,1,0,1,0,13.48,1
212018903,Gaia EDR3 664461853356491264,2MASS J08413650+2034042,130.40211,20.56785,6.16,6.17,0.73,3.07,0.06,1,0,0.028,0.008,39,,,,,,,,,,6.15,0.84,3.05,0.02,1,0,0.078,0.013,38,1,0,0,0,6.17,0
212119822,Gaia EDR3 665337717447180800,2MASS J08413659+2224462,130.40248,22.41284,16.2,16.42,0.61,7.91,0.18,1,0,0.009,0.009,67,,,,,,,,,,15.98,0.79,8.59,0.05,1,0,0.029,0.011,66,1,0,0,1,16.39,0
211911911,Gaia EDR3 661001243587055616,2MASS J08413662+1854155,130.40259,18.90431,1.09,1.09,0.51,19.13,0.02,1,0,0.007,0.009,65,1.09,0.29,6.19,0.02,1,0,0.004,0.009,66,1.09,0.37,10.44,0.02,1,0,0.009,0.012,64,1,0,0,0,1.09,0
211997350,Gaia EDR3 661424143247274624,2MASS J08413737+2012368,130.40574,20.21024,20.72,20.3,0.7,-9999.0,-9999.0,1,0,0.018,0.008,39,,,,,,,,,,21.14,0.39,10.19,0.19,1,0,0.026,0.01,39,1,0,0,0,21.63,0
211953172,Gaia EDR3 661246675199973504,2MASS J08413741+1931140,130.40589,19.52056,13.42,13.42,0.6,6.4,0.06,1,0,0.002,0.008,273,15.57,0.39,6.19,0.14,1,0,0.001,0.008,278,6.17,0.32,12.63,0.11,1,1,0.002,0.012,272,1,0,1,1,13.48,1
212016785,Gaia EDR3 664458791043242368,2MASS J08413758+2032004,130.40659,20.53346,0.52,0.52,0.07,21.76,0.01,1,0,0.022,0.008,16,,,,,,,,,,0.52,0.12,-9999.0,-9999.0,1,0,0.06,0.012,16,1,0,0,0,0.52,0
211822797,Gaia EDR3 658607950370340608,2MASS J08413848+1738240,130.41035,17.64001,15.73,14.73,0.41,7.89,0.28,0,0,0.004,0.008,146,17.88,0.34,7.93,0.18,1,1,0.004,0.007,145,15.73,0.66,7.92,0.08,1,1,0.009,0.011,146,1,0,1,1,15.86,0
211936067,Gaia EDR3 661221828810801408,2MASS J08413902+1915568,130.41262,19.2658,10.74,10.33,0.07,37.98,0.06,0,1,0.014,0.008,330,10.66,0.53,5.27,0.35,0,0,0.008,0.007,331,10.82,0.8,5.21,0.07,1,0,0.023,0.01,327,1,1,1,1,10.62,1
211963237,Gaia EDR3 661253272269624576,2MASS J08413921+1940282,130.41341,19.67451,1.89,,,,,,,,,,1.89,0.71,0.95,0.03,1,0,0.009,0.009,71,,,,,,,0.02,,,1,0,0,0,1.89,0
212025163,Gaia EDR3 664464808293984000,2MASS J08414001+2040199,130.41673,20.6722,1.06,1.06,0.12,23.1,0.1,0,1,0.0,0.009,1407,,,,,,,,,,23.81,0.11,10.89,0.08,0,1,0.001,0.013,1394,0,1,1,0,1.06,1
211973504,Gaia EDR3 661396140060387456,2MASS J08414174+1949575,130.42394,19.83264,2.32,2.32,0.16,1.16,0.06,1,0,0.01,0.008,31,,,,,,,,,,2.34,0.18,9.17,0.14,0,1,0.031,0.011,36,1,1,0,1,2.23,1
212003867,Gaia EDR3 661429292911672320,2MASS J08414175+2019084,130.42399,20.31901,0.21,18.32,0.03,0.22,0.02,0,0,0.015,0.008,20,,,,,,,,,,0.21,0.19,-9999.0,-9999.0,1,1,0.041,0.012,20,1,0,0,0,0.22,0
212018959,Gaia EDR3 664459031561436544,2MASS J08414206+2034079,130.42528,20.56887,0.86,0.86,0.39,25.23,0.01,1,0,0.022,0.008,21,,,,,,,,,,0.86,0.47,0.43,0.03,1,0,0.04,0.011,25,1,0,0,0,0.86,0
212072268,Gaia EDR3 664942408657811968,2MASS J08414342+2129504,130.43092,21.49734,0.53,0.53,0.06,0.48,0.01,1,0,0.023,0.009,17,,,,,,,,,,0.53,0.05,7.48,0.03,1,0,0.046,0.012,21,1,0,0,0,0.53,1
211981916,Gaia EDR3 661402423595631232,2MASS J08414368+1957437,130.43204,19.96216,9.34,9.45,0.62,4.58,0.24,1,0,0.008,0.008,435,,,,,,,,,,9.23,0.31,24.39,0.07,1,0,0.029,0.011,431,1,0,0,1,9.15,1
211998346,Gaia EDR3 661424074528836480,2MASS J08414382+2013368,130.4326,20.22689,5.42,5.52,0.51,2.59,0.09,1,0,0.004,0.009,974,,,,,,,,,,5.32,0.57,2.65,0.13,1,0,0.014,0.011,963,1,0,0,1,5.63,0
211938509,Gaia EDR3 661222073627319296,2MASS J08414388+1918082,130.43287,19.30228,16.33,16.78,0.72,8.15,0.14,1,0,0.006,0.008,129,16.33,0.74,8.49,0.05,1,0,0.003,0.008,131,15.49,0.49,8.31,0.18,1,0,0.007,0.012,130,1,0,0,1,16.7,0
212021051,Gaia EDR3 664463502623929088,2MASS J08414413+2036159,130.43392,20.60444,7.38,7.39,0.69,3.67,0.13,1,0,0.021,0.009,44,,,,,,,,,,7.37,0.6,3.7,0.25,1,0,0.042,0.011,43,1,0,0,0,7.4,0
211936168,Gaia EDR3 661221764391246080,2MASS J08414549+1916023,130.43955,19.26732,5.1,34.49,0.19,4.9,0.17,0,2,0.002,0.008,1134,5.34,0.19,2.48,0.07,1,0,0.002,0.008,1144,2.59,0.24,5.04,0.22,0,1,0.004,0.015,1124,1,1,1,1,4.9,1
212008129,Gaia EDR3 661430705957076096,2MASS J08414792+2023226,130.44969,20.38962,0.33,0.33,0.3,0.17,0.03,1,0,0.017,0.008,20,,,,,,,,,,0.33,0.35,-9999.0,-9999.0,1,0,0.041,0.013,19,1,0,0,0,0.33,0
211949049,Gaia EDR3 661234473194513664,2MASS J08414818+1927312,130.45079,19.45867,11.21,11.21,0.74,5.87,0.18,1,0,0.006,0.007,265,11.47,0.72,5.79,0.08,1,0,0.008,0.008,265,10.86,0.76,6.09,0.06,1,0,0.009,0.012,264,1,0,0,0,11.6,1
211931411,Gaia EDR3 661220080762501120,2MASS J08414934+1911471,130.45562,19.19642,13.66,13.6,0.52,6.77,0.29,1,0,0.007,0.009,200,13.66,0.4,2.1,0.21,1,0,0.004,0.008,200,14.31,0.39,2.1,0.26,0,0,0.008,0.013,201,1,1,0,0,14.11,1
211988997,Gaia EDR3 661404317678099456,2MASS J08414946+2004362,130.45612,20.07674,19.63,19.63,0.67,10.12,0.1,1,0,0.007,0.009,78,,,,,,,,,,10.4,0.26,5.97,0.12,1,1,0.009,0.012,76,1,0,1,1,19.65,1
211962254,Gaia EDR3 661253027453650432,2MASS J08415005+1939347,130.45856,19.65966,19.13,,,,,,,,,,19.13,0.79,-9999.0,-9999.0,1,0,0.013,0.008,102,,,,,,,0.028,,,1,0,0,0,18.9,0
211951438,Gaia EDR3 661234679353175296,2MASS J08415058+1929395,130.46079,19.49433,0.59,23.28,0.04,-9999.0,-9999.0,1,2,0.01,0.009,21,0.59,0.06,20.03,0.03,1,1,0.012,0.009,21,0.59,0.05,12.22,0.01,1,0,0.032,0.011,19,1,0,0,0,0.59,0
212005503,Gaia EDR3 661429675164926464,2MASS J08415192+2020479,130.46634,20.34665,22.18,20.86,0.38,7.67,0.02,1,0,0.003,0.008,82,,,,,,,,,,23.63,0.71,-9999.0,-9999.0,1,0,0.021,0.011,81,1,0,0,1,20.73,0
211994672,Gaia EDR3 661422837576998784,2MASS J08415199+2010013,130.46664,20.16703,9.54,9.54,0.66,5.08,0.1,1,0,0.005,0.008,500,,,,,,,,,,4.74,0.41,13.18,0.24,1,1,0.01,0.011,491,1,0,1,1,9.6,1
211965451,Gaia EDR3 661253753305952000,2MASS J08415223+1942283,130.46764,19.70787,1.34,,,,,,,,,,1.34,0.3,0.67,0.08,1,0,0.005,0.008,49,,,,,,,0.012,,,1,0,0,0,1.35,1
211852459,Gaia EDR3 659393929386140288,2MASS J08415228+1803067,130.46785,18.05187,15.25,,,,,,,,,,15.25,0.8,7.59,0.1,1,0,0.008,0.007,157,,,,,,,0.017,,,1,0,0,1,15.52,0
211936049,Gaia EDR3 661220974115692416,2MASS J08415335+1915558,130.4723,19.26551,0.36,0.36,0.48,0.18,0.03,1,0,0.014,0.008,22,0.36,0.75,0.18,0.01,1,0,0.017,0.009,29,0.36,0.64,21.05,0.02,1,0,0.044,0.012,21,1,0,0,0,0.36,0
211958929,Gaia EDR3 661249595777725568,2MASS J08415359+1936306,130.4733,19.60852,1.23,1.23,0.87,0.62,0.03,1,0,0.022,0.009,31,1.23,0.66,0.62,0.05,1,0,0.013,0.009,32,1.23,0.82,0.62,0.02,1,0,0.034,0.01,32,1,0,0,0,1.23,0
212022052,Gaia EDR3 664460685125455360,2MASS J08415364+2037159,130.47353,20.62109,1.08,1.08,0.02,35.72,0.02,0,3,0.191,0.009,8,,,,,,,,,,1.08,0.48,0.97,0.01,1,0,0.067,0.011,19,1,0,0,0,,0
211935518,Gaia EDR3 661220969817342848,2MASS J08415437+1915266,130.47658,19.25742,4.12,4.18,0.68,38.96,0.02,1,0,0.025,0.009,659,4.08,0.51,2.06,0.12,1,0,0.014,0.008,658,4.12,0.7,2.07,0.12,1,0,0.027,0.011,652,1,0,0,1,8.27,1
211959487,Gaia EDR3 661249694558990848,2MASS J08415476+1937009,130.47821,19.61694,24.61,24.61,0.08,7.04,0.02,1,1,0.023,0.008,13,8.17,0.02,26.81,0.01,0,1,0.02,0.007,15,22.07,0.03,0.96,0.02,0,2,0.057,0.013,13,0,0,0,1,,0
211964231,Gaia EDR3 661253478428045568,2MASS J08415587+1941229,130.48279,19.68971,8.81,,,,,,,,,,8.81,0.34,3.93,0.14,1,0,0.01,0.007,771,,,,,,,0.024,,,1,0,0,1,8.06,0
211678825,Gaia EDR3 657708824736752896,2MASS J08415633+1537472,130.48474,15.6298,17.67,,,,,,,,,,17.67,0.58,8.61,0.17,1,0,0.006,0.007,131,,,,,,,0.014,,,1,0,0,1,,1
211990953,Gaia EDR3 661410360695218048,2MASS J08415884+2006272,130.49518,20.10756,11.37,11.38,0.78,5.69,0.04,1,0,0.011,0.008,309,,,,,,,,,,11.35,0.85,5.87,0.04,1,0,0.03,0.013,307,1,0,0,0,11.08,0
211968029,Gaia EDR3 661347727189029504,2MASS J08415935+1944452,130.4973,19.74589,16.6,16.88,0.81,8.28,0.04,1,0,0.01,0.009,100,16.6,0.77,8.87,0.02,1,0,0.012,0.007,102,16.42,0.88,7.92,0.05,1,0,0.033,0.013,101,1,0,0,0,16.77,0
211948214,Gaia EDR3 661233584139655040,2MASS J08420159+1926461,130.50665,19.44614,21.0,21.0,0.09,6.14,0.02,1,1,0.004,0.007,41,22.41,0.24,5.11,0.02,1,1,0.006,0.008,41,18.89,0.06,10.09,0.04,0,3,0.008,0.011,38,0,0,1,0,,0
211954717,Gaia EDR3 661235263468787328,2MASS J08420448+1932427,130.51868,19.54521,0.8,30.63,0.18,0.8,0.11,0,1,0.009,0.008,28,0.8,0.17,8.35,0.02,1,0,0.011,0.007,26,0.8,0.26,-9999.0,-9999.0,1,0,0.018,0.012,27,1,0,0,0,0.79,1
211960581,Gaia EDR3 661250145533531008,2MASS J08420470+1938007,130.5196,19.63355,0.68,,,,,,,,,,11.01,0.04,0.68,0.04,0,2,0.031,0.009,13,,,,,,,0.08,,,0,0,0,0,0.68,0
211892842,Gaia EDR3 660975847444352512,2MASS J08420732+1837169,130.53051,18.62137,0.27,0.27,0.05,18.77,0.02,1,0,0.02,0.008,16,24.82,0.04,0.27,0.01,1,1,0.024,0.008,16,0.27,0.1,-9999.0,-9999.0,1,0,0.039,0.011,15,1,0,0,0,0.27,0
212108286,Gaia EDR3 665190039291682560,2MASS J08420785+2211051,130.53274,22.18477,25.79,28.32,0.18,7.46,0.02,1,0,0.004,0.008,46,,,,,,,,,,23.26,0.44,7.6,0.03,1,1,0.023,0.012,45,1,0,0,1,,1
211913742,Gaia EDR3 660990484692472448,2MASS J08420932+1855490,130.53886,18.93029,0.64,0.64,0.04,17.27,0.02,1,0,0.007,0.008,31,,,,,,,,,,0.64,0.02,12.37,0.01,1,0,0.017,0.011,39,1,0,0,0,,0
211902720,Gaia EDR3 660983891919259776,2MASS J08421029+1846003,130.54289,18.76677,1.06,1.06,0.85,36.59,0.01,1,0,0.066,0.009,18,1.06,0.26,0.53,0.15,1,0,0.011,0.008,28,1.06,0.32,0.53,0.22,0,0,0.022,0.012,27,1,0,1,0,1.06,0
211936827,Gaia EDR3 661222279785743616,2MASS J08421149+1916373,130.54788,19.27704,7.87,7.87,0.51,38.96,0.04,1,0,0.018,0.008,485,7.91,0.72,3.93,0.04,1,0,0.016,0.008,481,7.75,0.58,4.02,0.09,1,0,0.025,0.012,478,1,0,0,1,7.97,1
211932539,Gaia EDR3 661034155919816960,2MASS J08421233+1912488,130.55141,19.21356,12.52,13.42,0.3,27.8,0.29,0,1,0.001,0.01,262,12.52,0.5,6.52,0.03,1,0,0.001,0.008,262,13.6,0.57,6.27,0.05,1,0,0.002,0.012,261,1,0,1,1,13.48,1
211897054,Gaia EDR3 660976676374207616,2MASS J08421272+1841011,130.553,18.68364,3.15,3.2,0.15,1.58,0.05,1,0,0.005,0.008,36,3.15,0.86,1.57,0.05,1,0,0.023,0.008,35,3.15,0.91,-9999.0,-9999.0,1,0,0.046,0.012,35,1,0,0,0,3.21,0
211936199,Gaia EDR3 661222279785744512,2MASS J08421285+1916040,130.55355,19.26778,10.7,10.81,0.71,-9999.0,-9999.0,1,0,0.002,0.008,294,10.66,0.63,5.27,0.03,1,0,0.002,0.007,293,10.7,0.38,5.06,0.03,1,0,0.003,0.012,290,1,0,0,1,10.77,1
211939350,Gaia EDR3 661222962682863616,2MASS J08421311+1918529,130.55467,19.3147,1.76,1.76,0.72,-9999.0,-9999.0,1,0,0.126,0.008,9,1.76,0.65,26.81,0.02,1,0,0.044,0.008,14,1.76,0.74,-9999.0,-9999.0,1,0,0.251,0.012,9,1,0,0,0,1.75,0
211973710,Gaia EDR3 661350750845994240,2MASS J08421364+1950086,130.55685,19.83574,21.76,21.76,0.55,8.28,0.02,1,0,0.003,0.008,90,,,,,,,,,,19.25,0.34,6.37,0.02,1,0,0.005,0.012,89,1,0,0,0,21.94,0
211964086,Gaia EDR3 661344188136057984,2MASS J08421549+1941156,130.56456,19.68768,2.68,,,,,,,,,,25.88,0.09,2.68,0.05,1,1,0.001,0.008,1287,,,,,,,0.002,,,0,0,0,0,,0
211972472,Gaia EDR3 661348517463001216,2MASS J08421550+1948576,130.56459,19.81601,17.27,8.49,0.56,15.73,0.19,1,1,0.006,0.01,62,17.27,0.52,8.84,0.05,1,0,0.007,0.007,61,8.67,0.33,17.46,0.22,0,1,0.015,0.011,58,1,0,1,1,15.33,0
211989950,Gaia EDR3 661409609077800960,2MASS J08421664+2005325,130.56937,20.09237,12.76,6.82,0.53,12.84,0.36,0,1,0.005,0.009,210,,,,,,,,,,6.72,0.62,12.68,0.19,1,1,0.01,0.012,208,0,0,1,1,14.12,0
211847798,Gaia EDR3 658642000872094464,2MASS J08421753+1759148,130.57308,17.98746,19.38,19.38,0.6,9.99,0.08,1,0,0.009,0.008,52,20.3,0.25,0.24,0.03,1,1,0.02,0.009,50,,,,,,,0.044,,,1,0,0,1,19.02,0
211876887,Gaia EDR3 659419905348245888,2MASS J08421833+1823320,130.57638,18.39223,24.61,,,,,,,,,,24.61,0.58,12.32,0.22,1,0,0.016,0.007,50,,,,,,,0.036,,,1,0,0,0,,0
212009372,Gaia EDR3 661453692623304704,2MASS J08421883+2024350,130.57849,20.40972,9.86,9.86,0.93,4.88,0.02,1,0,0.009,0.008,427,,,,,,,,,,10.09,0.27,21.59,0.12,1,1,0.064,0.013,420,1,0,0,0,9.87,1
211920850,Gaia EDR3 661026738512909440,2MASS J08421923+1902148,130.58016,19.03745,24.61,24.61,0.61,10.93,0.04,1,0,0.009,0.008,64,0.25,0.03,1.94,0.02,1,3,0.017,0.008,65,11.98,0.4,2.08,0.01,1,1,0.012,0.01,67,1,0,1,1,24.64,0
211928486,Gaia EDR3 661031480156796544,2MASS J08422008+1909057,130.5837,19.15161,11.97,11.93,0.57,5.95,0.3,1,0,0.003,0.007,283,11.97,0.71,-9999.0,-9999.0,1,0,0.004,0.008,284,12.42,0.87,5.97,0.04,1,0,0.02,0.012,281,1,0,0,1,12.04,0
212085656,Gaia EDR3 664974015320042752,2MASS J08422021+2144439,130.58422,21.74554,0.18,24.82,0.08,0.24,0.04,1,2,0.354,0.008,10,,,,,,,,,,0.18,0.13,21.44,0.1,0,0,0.086,0.011,15,1,0,0,0,0.18,1
211987717,Gaia EDR3 661406546764571392,2MASS J08422111+2003208,130.58796,20.0558,3.9,3.9,0.34,1.94,0.21,0,0,0.007,0.008,39,,,,,,,,,,3.89,0.69,3.06,0.01,1,0,0.024,0.011,38,1,0,1,0,4.0,0
211902826,Gaia EDR3 660983750184396672,2MASS J08422203+1846058,130.59182,18.76829,2.62,2.63,0.44,16.6,0.02,1,0,0.013,0.008,21,2.62,0.36,26.34,0.03,1,0,0.017,0.009,19,2.62,0.35,-9999.0,-9999.0,1,0,0.03,0.013,21,1,0,0,0,2.63,0
211944193,Gaia EDR3 661229976367125504,2MASS J08422382+1923124,130.59928,19.3868,0.48,0.48,0.29,0.28,0.17,1,0,0.009,0.009,34,0.48,0.22,24.82,0.03,1,0,0.007,0.007,34,0.48,0.4,0.14,0.04,1,0,0.015,0.013,32,1,0,0,0,0.28,0
211795051,Gaia EDR3 658530400441951744,2MASS J08422804+1714485,130.61687,17.24681,18.31,29.15,0.16,10.89,0.04,1,1,0.005,0.009,49,,,,,,,,,,18.31,0.41,-9999.0,-9999.0,1,0,0.01,0.011,48,1,0,0,1,,0
211940389,Gaia EDR3 661228739416624384,2MASS J08422968+1919526,130.62368,19.33128,1.18,1.18,0.44,24.61,0.04,1,0,0.013,0.009,22,0.59,0.09,1.18,0.06,0,1,0.013,0.007,21,0.59,0.03,15.81,0.02,0,1,0.033,0.011,18,1,0,1,0,1.18,0
211982727,Gaia EDR3 661404764354696448,2MASS J08422988+1958317,130.62452,19.97547,0.59,0.59,0.6,0.29,0.07,1,0,0.018,0.009,27,,,,,,,,,,0.59,0.78,-9999.0,-9999.0,1,0,0.071,0.012,24,1,0,0,0,0.58,0
211926166,Gaia EDR3 661028284701128576,2MASS J08423074+1906578,130.6281,19.11606,1.22,1.21,0.69,0.61,0.06,1,0,0.016,0.008,30,1.22,0.51,0.61,0.08,1,0,0.013,0.007,29,1.22,0.43,0.61,0.05,1,0,0.024,0.011,30,1,0,0,0,1.21,0
211951283,Gaia EDR3 661235439565517568,2MASS J08423077+1929310,130.62822,19.49196,18.75,19.51,0.24,7.4,0.02,1,1,0.007,0.01,43,33.35,0.17,7.69,0.02,1,1,0.007,0.007,43,18.09,0.25,9.7,0.06,1,1,0.015,0.012,42,0,0,1,1,19.6,0
211890774,Gaia EDR3 660928259206807808,2MASS J08423205+1835281,130.63358,18.59116,18.38,9.42,0.74,17.47,0.06,1,0,0.003,0.008,109,18.43,0.53,9.25,0.32,1,0,0.004,0.009,108,17.88,0.82,-9999.0,-9999.0,1,0,0.016,0.011,108,1,0,1,1,18.84,0
211944807,Gaia EDR3 661229564050262528,2MASS J08423225+1923463,130.63439,19.3962,9.67,9.99,0.33,4.99,0.08,1,0,0.008,0.009,781,9.63,0.49,4.96,0.11,1,0,0.005,0.008,793,9.67,0.37,4.54,0.08,1,0,0.007,0.013,780,1,0,0,1,10.22,1
211881553,Gaia EDR3 660921868295373312,2MASS J08423366+1827290,130.64029,18.45807,0.87,,,,,,,,,,0.87,0.33,-9999.0,-9999.0,1,0,0.034,0.007,12,,,,,,,0.079,,,1,0,0,0,,0
211958562,Gaia EDR3 661331028356266752,2MASS J08423402+1936123,130.64179,19.60342,1.28,1.28,0.35,22.93,0.12,1,0,0.004,0.008,75,25.23,0.4,1.28,0.08,1,0,0.005,0.008,77,1.28,0.09,16.07,0.09,0,0,0.005,0.013,76,1,1,0,0,1.15,1
211993172,Gaia EDR3 661408818803811200,2MASS J08423700+2008318,130.65419,20.14219,12.58,11.97,0.82,5.47,0.1,1,0,0.01,0.008,231,,,,,,,,,,13.18,0.46,5.46,0.28,0,1,0.02,0.012,230,1,0,0,1,12.22,0
211983544,Gaia EDR3 661358241268943616,2MASS J08423762+1959189,130.65676,19.98861,1.69,1.69,0.74,0.84,0.05,1,0,0.025,0.008,37,,,,,,,,,,1.69,0.75,-9999.0,-9999.0,1,0,0.058,0.011,34,1,0,0,0,1.69,0
211887287,Gaia EDR3 660924582714941184,2MASS J08423831+1832279,130.65964,18.54109,0.56,0.56,0.19,30.02,0.13,0,0,0.031,0.009,13,,,,,,,,,,0.56,0.34,-9999.0,-9999.0,1,0,0.069,0.012,13,1,0,0,0,0.56,0
211946007,Gaia EDR3 661229701489213824,2MASS J08423943+1924520,130.66432,19.41445,2.25,2.25,0.68,1.12,0.01,1,0,0.012,0.008,35,2.25,0.73,27.54,0.01,1,0,0.02,0.008,37,2.25,0.76,-9999.0,-9999.0,1,0,0.036,0.011,36,1,0,0,0,2.24,0
211927269,Gaia EDR3 661029727808613760,2MASS J08424021+1907590,130.66756,19.13307,9.85,9.39,0.91,4.57,0.03,1,0,0.01,0.009,484,,,,,,,,,,10.3,0.52,4.57,0.3,1,0,0.016,0.011,478,1,0,0,1,9.13,1
211954593,Gaia EDR3 661235989321322240,2MASS J08424071+1932354,130.66966,19.54318,0.41,0.41,0.13,0.62,0.11,0,1,0.001,0.008,1339,,,,,,,,,,1.23,0.15,11.48,0.09,0,1,0.001,0.012,1325,0,1,0,0,0.41,1
211953966,Gaia EDR3 661235985023722496,2MASS J08424097+1931584,130.67075,19.53291,2.07,2.07,0.14,1.04,0.07,1,0,0.009,0.008,22,,,,,,,,,,1.04,0.04,15.1,0.04,0,3,0.041,0.011,18,1,0,1,0,2.07,0
211937872,Gaia EDR3 661040070091376512,2MASS J08424208+1917323,130.67534,19.29231,13.72,13.72,0.75,6.37,0.05,1,0,0.013,0.01,180,,,,,,,,,,1.86,0.23,14.52,0.17,0,0,0.007,0.011,181,1,1,0,1,12.68,1
211925093,Gaia EDR3 661028662658249344,2MASS J08424250+1905589,130.67709,19.0997,8.66,8.66,0.39,4.5,0.16,1,0,0.005,0.009,604,,,,,,,,,,8.67,0.79,4.23,0.05,1,0,0.012,0.013,606,1,0,0,1,8.84,1
211959869,Gaia EDR3 661331131435476608,2MASS J08424372+1937234,130.68217,19.62317,10.42,10.58,0.8,5.01,0.04,1,0,0.005,0.008,502,,,,,,,,,,10.26,0.65,20.02,0.12,1,0,0.006,0.012,498,1,0,0,1,10.08,1
211956984,Gaia EDR3 661329963205560960,2MASS J08424441+1934479,130.68507,19.57997,0.48,25.45,0.09,0.48,0.08,0,2,0.001,0.008,1394,,,,,,,,,,0.48,0.08,0.98,0.08,0,1,0.001,0.011,1378,0,1,1,0,0.48,1
211908953,Gaia EDR3 660986331460669312,2MASS J08424525+1851362,130.68857,18.86006,9.75,10.33,0.72,5.28,0.04,1,0,0.002,0.008,880,,,,,,,,,,9.17,0.69,5.55,0.09,1,0,0.003,0.012,873,1,0,0,1,10.48,1
212020360,Gaia EDR3 661463446491712384,2MASS J08424538+2035336,130.68911,20.59267,0.52,0.52,0.09,30.02,0.02,1,0,0.022,0.008,20,,,,,,,,,,0.52,0.16,18.65,0.02,1,0,0.052,0.011,19,1,0,0,0,0.52,0
211908928,Gaia EDR3 660986297100929792,2MASS J08424968+1851351,130.70702,18.85976,12.66,12.95,0.91,6.3,0.02,1,0,0.025,0.008,109,,,,,,,,,,12.37,0.56,6.24,0.29,1,0,0.017,0.012,107,1,0,0,0,13.5,1
211665595,Gaia EDR3 609661300474220416,2MASS J08425031+1526577,130.70966,15.44938,11.69,,,,,,,,,,11.69,0.42,5.8,0.32,0,0,0.002,0.007,329,,,,,,,0.005,,,1,0,1,1,,1
211979060,Gaia EDR3 661356488922418944,2MASS J08425050+1955038,130.71043,19.91773,24.22,24.22,0.83,10.97,0.05,1,0,0.011,0.008,59,,,,,,,,,,11.09,0.1,18.89,0.09,0,1,0.011,0.011,55,1,0,1,0,24.44,0
212004774,Gaia EDR3 661438982357836544,2MASS J08425052+2020039,130.71051,20.33443,0.5,25.02,0.09,0.25,0.03,1,2,0.044,0.009,17,,,,,,,,,,0.5,0.25,20.99,0.13,1,0,0.132,0.012,13,1,0,0,0,,0
211975518,Gaia EDR3 661353224747228544,2MASS J08425228+1951460,130.71785,19.86278,3.96,3.97,0.9,-9999.0,-9999.0,1,0,0.017,0.009,77,,,,,,,,,,3.95,0.76,1.98,0.06,1,0,0.025,0.012,75,1,0,0,0,3.97,1
211787179,Gaia EDR3 658516136854011264,2MASS J08425238+1708016,130.71826,17.1338,20.29,30.32,0.18,13.12,0.13,0,1,0.0,0.008,2129,,,,,,,,,,20.29,0.17,8.22,0.11,0,1,0.001,0.011,2105,0,1,0,1,,1
212222868,Gaia EDR3 690626828483758208,2MASS J08425633+2503306,130.73472,25.05851,29.43,,,,,,,,,,29.43,0.54,-9999.0,-9999.0,1,0,0.002,0.008,239,,,,,,,0.005,,,1,0,0,0,,1
212015476,Gaia EDR3 661458915303531136,2MASS J08425668+2030422,130.73617,20.51174,1.39,1.39,0.27,-9999.0,-9999.0,1,0,0.008,0.008,33,,,,,,,,,,1.39,0.41,0.69,0.03,1,0,0.018,0.011,33,1,0,0,0,1.39,0
211988700,Gaia EDR3 661407375694800000,2MASS J08425674+2004181,130.73645,20.07172,6.45,6.47,0.48,3.24,0.08,1,0,0.007,0.009,49,,,,,,,,,,6.43,0.78,3.18,0.04,1,0,0.042,0.011,48,1,0,0,1,4.87,0
212004983,Gaia EDR3 661438913637806208,2MASS J08430055+2020161,130.7523,20.33782,8.89,8.97,0.57,27.8,0.14,1,0,0.005,0.008,641,,,,,,,,,,8.82,0.77,4.2,0.03,1,0,0.01,0.012,619,1,0,0,0,8.69,1
211977997,Gaia EDR3 661353770206306560,2MASS J08430186+1954046,130.75779,19.90128,0.98,0.98,0.52,0.49,0.02,1,0,0.024,0.008,20,,,,,,,,,,0.98,0.37,0.49,0.11,1,0,0.041,0.012,21,1,0,0,0,0.98,0
211929531,Gaia EDR3 661029384212747392,2MASS J08430241+1910031,130.76008,19.16754,9.85,9.85,0.63,4.74,0.04,1,0,0.002,0.008,491,9.79,0.57,20.57,0.06,1,0,0.002,0.008,498,10.19,0.81,4.78,0.03,1,0,0.006,0.011,487,1,0,0,1,9.89,1
212086091,Gaia EDR3 664976218639479296,2MASS J08430289+2145136,130.76207,21.7538,31.3,32.27,0.28,0.25,0.02,1,0,0.008,0.008,38,,,,,,,,,,30.4,0.26,0.25,0.03,1,0,0.022,0.012,38,1,0,1,1,,1
211949501,Gaia EDR3 661231625634645504,2MASS J08430528+1927546,130.77203,19.46518,16.07,16.07,0.77,-9999.0,-9999.0,1,0,0.004,0.009,141,15.98,0.45,8.06,0.29,0,0,0.002,0.008,142,16.15,0.45,7.9,0.25,1,0,0.004,0.012,140,1,0,1,1,16.33,0
211912899,Gaia EDR3 661010069743524480,2MASS J08430557+1855060,130.77321,18.91835,0.77,0.77,0.29,18.32,0.03,1,0,0.02,0.009,15,0.77,0.58,36.59,0.02,1,0,0.04,0.007,16,0.77,0.72,0.39,0.01,1,0,0.083,0.011,17,1,0,0,0,0.77,0
211947631,Gaia EDR3 661043746584485632,2MASS J08430593+1926152,130.77474,19.43757,4.73,4.73,0.59,13.42,0.13,1,0,0.009,0.008,1280,14.45,0.48,4.47,0.12,1,0,0.006,0.008,1309,12.03,0.4,4.76,0.2,1,0,0.01,0.01,1273,1,1,0,1,4.74,1
211946016,Gaia EDR3 661043506065199488,2MASS J08430615+1924521,130.77564,19.41449,8.22,8.21,0.4,28.32,0.03,1,0,0.006,0.008,51,8.24,0.31,18.89,0.02,1,0,0.004,0.008,54,8.22,0.18,15.73,0.05,1,0,0.009,0.012,52,1,0,0,0,8.19,0
211970966,Gaia EDR3 661351850357695616,2MASS J08430670+1947297,130.77793,19.79159,12.45,12.68,0.45,6.22,0.16,1,0,0.002,0.008,261,6.1,0.57,12.37,0.3,1,1,0.003,0.007,270,6.1,0.41,12.37,0.31,0,1,0.007,0.012,259,1,1,1,1,13.07,1
211922975,Gaia EDR3 661015915195312512,2MASS J08430705+1904060,130.7794,19.06834,4.87,4.93,0.57,2.49,0.16,1,0,0.004,0.008,1501,2.48,0.38,4.95,0.16,1,1,0.004,0.008,1525,4.87,0.23,2.48,0.12,1,0,0.009,0.011,1486,1,0,1,1,4.93,1
211934148,Gaia EDR3 661036840275967872,2MASS J08430741+1914151,130.78092,19.23755,23.1,23.1,0.42,2.95,0.03,1,0,0.005,0.01,78,20.57,0.18,11.3,0.17,0,1,0.004,0.008,77,11.39,0.34,1.46,0.03,1,1,0.005,0.011,83,1,1,1,1,23.29,1
211934221,Gaia EDR3 661036840275967744,2MASS J08430744+1914192,130.78103,19.23869,2.91,23.46,0.27,2.94,0.19,0,1,0.009,0.008,54,2.91,0.37,11.38,0.06,1,0,0.006,0.009,63,1.47,0.23,15.81,0.03,1,1,0.011,0.012,50,1,1,1,0,2.95,1
211965785,Gaia EDR3 661333708415842304,2MASS J08430822+1942475,130.78427,19.71321,11.51,,,,,,,,,,11.51,0.74,5.61,0.02,1,0,0.006,0.009,308,,,,,,,0.013,,,1,0,0,0,11.71,0
211949728,Gaia EDR3 661137789187132288,2MASS J08430839+1928061,130.78497,19.46836,3.25,3.25,0.48,4.45,0.15,1,0,0.011,0.01,58,3.25,0.71,4.52,0.07,1,0,0.022,0.008,60,3.25,0.69,4.52,0.12,1,0,0.047,0.011,58,1,1,0,0,3.25,1
211966226,Gaia EDR3 661333704119506944,2MASS J08430905+1943119,130.78774,19.71998,1.08,,,,,,,,,,1.08,0.24,18.89,0.01,1,0,0.015,0.007,19,1.08,0.09,-9999.0,-9999.0,1,0,0.055,0.012,17,1,0,0,0,,0
211953567,Gaia EDR3 661325908755275648,2MASS J08431076+1931346,130.79486,19.5263,9.1,9.11,0.83,4.42,0.04,1,0,0.012,0.008,557,9.08,0.64,37.51,0.05,1,0,0.009,0.009,571,8.67,0.19,4.61,0.03,1,0,0.03,0.012,554,1,0,0,1,8.89,1
211897893,Gaia EDR3 660933310088402688,2MASS J08431205+1841451,130.80021,18.69587,0.4,0.4,0.08,16.07,0.04,1,0,0.008,0.008,22,23.46,0.09,0.25,0.02,1,3,0.034,0.008,17,0.4,0.21,-9999.0,-9999.0,1,0,0.018,0.013,25,1,0,0,0,0.4,0
211956610,Gaia EDR3 661327248785037184,2MASS J08431265+1934290,130.80273,19.57473,2.12,2.11,0.41,1.06,0.05,1,0,0.008,0.008,34,2.12,0.64,1.06,0.04,1,0,0.014,0.008,37,2.12,0.83,-9999.0,-9999.0,1,0,0.039,0.011,33,1,0,0,0,2.11,0
211886612,Gaia EDR3 660917921221670400,2MASS J08431292+1831509,130.80387,18.53081,22.58,17.17,0.45,5.62,0.02,1,1,0.002,0.008,76,22.58,0.77,-9999.0,-9999.0,1,0,0.009,0.008,77,11.14,0.37,-9999.0,-9999.0,1,0,0.006,0.012,72,1,0,1,1,22.6,0
211984495,Gaia EDR3 661359061606102016,2MASS J08431326+2000160,130.80527,20.00446,2.6,2.61,0.03,17.07,0.01,1,0,0.022,0.009,17,,,,,,,,,,2.6,0.07,-9999.0,-9999.0,1,0,0.061,0.012,15,1,0,0,0,,0
211827577,Gaia EDR3 658618155212680832,2MASS J08431467+1742301,130.81113,17.70838,1.42,1.42,0.73,0.71,0.03,1,0,0.016,0.008,30,1.42,0.29,0.71,0.2,0,0,0.012,0.008,29,1.42,0.36,0.71,0.05,1,0,0.021,0.012,32,1,0,1,0,1.42,1
211988324,Gaia EDR3 661360268493494528,2MASS J08431522+2003560,130.81343,20.06558,10.86,10.89,0.69,5.44,0.06,1,0,0.006,0.008,272,,,,,,,,,,10.82,0.5,5.55,0.35,0,0,0.027,0.013,268,1,0,1,1,10.93,1
211925698,Gaia EDR3 661017216569202432,2MASS J08431586+1906331,130.81611,19.1092,6.2,6.24,0.84,3.12,0.02,1,0,0.02,0.008,38,6.19,0.78,3.12,0.01,1,0,0.02,0.009,38,6.2,0.65,3.03,0.03,1,0,0.024,0.011,38,1,0,0,0,6.25,0
212015396,Gaia EDR3 661458365546507776,2MASS J08431784+2030373,130.82433,20.51037,8.86,9.28,0.44,4.5,0.05,1,0,0.007,0.008,543,,,,,,,,,,8.45,0.38,4.5,0.06,1,0,0.015,0.013,539,1,0,0,1,8.91,1
211953038,Gaia EDR3 661326011834490496,2MASS J08431843+1931078,130.82681,19.51884,22.8,11.88,0.5,22.41,0.32,0,1,0.009,0.008,58,23.65,0.66,11.21,0.08,1,0,0.011,0.008,61,11.79,0.49,-9999.0,-9999.0,1,0,0.021,0.012,58,1,0,1,1,22.6,0
211988832,Gaia EDR3 661383731898310016,2MASS J08432013+2004258,130.83389,20.07385,0.99,0.99,0.18,23.65,0.03,1,0,0.012,0.008,23,,,,,,,,,,0.99,0.09,1.97,0.08,0,0,0.027,0.012,24,1,0,1,0,0.99,0
211969494,Gaia EDR3 661339790089527168,2MASS J08432019+1946086,130.83414,19.76906,6.38,6.38,0.84,3.29,0.02,1,0,0.013,0.008,859,6.36,0.66,3.11,0.05,1,0,0.013,0.008,885,6.54,0.79,3.13,0.1,1,0,0.03,0.012,850,1,0,0,1,6.19,1
211989144,Gaia EDR3 661383770554619136,2MASS J08432029+2004456,130.83456,20.07933,7.24,7.4,0.1,16.97,0.03,1,0,0.01,0.009,26,,,,,,,,,,7.08,0.52,-9999.0,-9999.0,1,0,0.024,0.011,32,1,0,0,0,7.4,0
211931651,Gaia EDR3 661024024093555840,2MASS J08432240+1912007,130.84335,19.20021,21.0,21.45,0.38,7.17,0.1,1,0,0.005,0.008,55,21.0,0.57,10.81,0.04,1,0,0.006,0.007,60,20.85,0.83,6.47,0.01,1,0,0.033,0.014,56,1,0,0,0,21.94,0
212081702,Gaia EDR3 664963024499946496,2MASS J08432257+2140181,130.84408,21.67171,11.21,11.13,0.75,5.35,0.05,1,0,0.007,0.008,945,,,,,,,,,,11.3,0.46,4.93,0.03,1,0,0.005,0.011,944,1,0,0,0,11.17,1
211896749,Gaia EDR3 660933073866203264,2MASS J08432392+1840451,130.8497,18.67921,21.45,21.15,0.89,10.66,0.07,1,0,0.01,0.009,87,21.76,0.73,-9999.0,-9999.0,1,0,0.009,0.008,88,18.31,0.49,9.8,0.11,1,0,0.011,0.012,86,1,0,0,0,21.17,0
212018728,Gaia EDR3 661460083533415040,2MASS J08432501+2033552,130.85423,20.56535,16.51,16.51,0.8,7.67,0.02,1,0,0.008,0.008,147,,,,,,,,,,16.78,0.23,8.04,0.2,0,1,0.006,0.013,142,1,0,1,0,16.51,0
211973228,Gaia EDR3 661340614723243392,2MASS J08432759+1949405,130.86498,19.82794,19.02,20.16,0.36,7.09,0.02,1,0,0.005,0.008,48,,,,,,,,,,17.88,0.21,-9999.0,-9999.0,1,0,0.009,0.011,48,1,0,0,0,19.25,0
211887839,Gaia EDR3 660918127380096640,2MASS J08433105+1832547,130.87941,18.54855,13.13,12.95,0.63,6.55,0.1,1,0,0.006,0.008,243,6.49,0.52,12.42,0.21,1,1,0.004,0.007,238,13.3,0.66,6.44,0.24,1,0,0.024,0.011,241,1,0,1,1,12.94,1
211546748,Gaia EDR3 609169062862663168,2MASS J08433123+1347521,130.88015,13.79781,17.47,17.47,0.52,8.37,0.03,1,0,0.005,0.008,102,,,,,,,,,,,,,,,,0.011,,,1,0,0,0,,1
211967873,Gaia EDR3 661338858079663488,2MASS J08433239+1944378,130.88496,19.74384,10.06,10.19,0.41,5.06,0.1,1,0,0.006,0.008,441,9.22,0.49,4.83,0.11,1,0,0.007,0.008,453,10.06,0.49,4.87,0.11,1,0,0.027,0.012,439,1,0,0,1,9.75,1
211983811,Gaia EDR3 661355934869899648,2MASS J08433262+1959330,130.88594,19.9925,34.89,34.89,0.67,-9999.0,-9999.0,1,0,0.012,0.01,48,,,,,,,,,,16.24,0.19,2.65,0.02,1,1,0.018,0.01,44,1,0,1,0,34.17,1
211945502,Gaia EDR3 661133425500359040,2MASS J08433375+1924247,130.89063,19.40688,1.49,0.69,0.25,1.49,0.17,0,1,0.007,0.008,36,1.49,0.36,0.69,0.11,1,0,0.007,0.008,37,0.69,0.16,1.5,0.11,0,1,0.013,0.012,35,1,1,1,0,0.69,1
211901847,Gaia EDR3 660957400560960256,2MASS J08433462+1845138,130.89425,18.75385,4.44,4.44,0.85,2.23,0.05,1,0,0.051,0.008,36,4.44,0.65,2.23,0.05,1,0,0.016,0.008,40,4.44,0.77,10.19,0.01,1,0,0.064,0.011,37,1,0,0,0,4.44,0
211918605,Gaia EDR3 661011929465731456,2MASS J08433536+1900141,130.89734,19.00394,8.21,8.21,0.49,22.08,0.33,0,0,0.016,0.008,87,8.35,0.3,4.11,0.05,1,0,0.005,0.008,92,8.17,0.75,20.02,0.05,1,0,0.016,0.012,89,1,0,0,1,8.21,1
211948895,Gaia EDR3 661136964553408896,2MASS J08433550+1927234,130.89793,19.45652,1.32,0.66,0.36,1.32,0.29,0,1,0.014,0.008,31,1.32,0.06,0.66,0.05,0,0,0.022,0.009,26,0.66,0.36,1.32,0.19,1,1,0.033,0.012,29,1,0,1,0,1.32,0
211996051,Gaia EDR3 661386244455690752,2MASS J08433553+2011225,130.89807,20.18959,3.55,25.88,0.22,3.65,0.16,0,3,0.001,0.008,1134,,,,,,,,,,3.45,0.18,12.22,0.14,0,1,0.002,0.012,1122,0,0,0,1,3.65,1
212017183,Gaia EDR3 661459774295767936,2MASS J08433684+2032244,130.90353,20.54014,0.74,0.74,0.25,0.37,0.03,1,0,0.006,0.01,58,,,,,,,,,,0.74,0.65,0.37,0.06,1,0,0.027,0.012,56,1,0,0,0,0.74,0
212016988,Gaia EDR3 661459774295768960,2MASS J08433689+2032140,130.90373,20.53724,19.26,19.26,0.57,-9999.0,-9999.0,1,0,0.004,0.009,94,,,,,,,,,,18.89,0.49,7.98,0.04,1,0,0.009,0.012,87,1,0,0,0,19.27,0
212112578,Gaia EDR3 665276415377154688,2MASS J08433880+2216093,130.91167,22.26927,9.06,8.89,0.58,4.5,0.26,1,0,0.009,0.007,438,,,,,,,,,,9.23,0.61,4.59,0.29,1,0,0.012,0.012,430,1,0,0,1,8.96,1
211879265,Gaia EDR3 660913179577777152,2MASS J08433933+1825320,130.91392,18.42557,16.6,,,,,,,,,,16.6,0.69,7.89,0.11,1,0,0.018,0.008,61,,,,,,,0.038,,,1,0,0,0,,0
211841991,Gaia EDR3 658630249840567680,2MASS J08434306+1754298,130.92945,17.9083,15.78,15.65,0.68,7.57,0.27,1,0,0.008,0.008,152,15.9,0.65,7.5,0.22,1,0,0.007,0.008,151,7.88,0.4,15.49,0.31,0,1,0.009,0.012,152,1,0,1,1,15.18,1
211923502,Gaia EDR3 661018904492612224,2MASS J08434356+1904332,130.93153,19.0759,11.56,12.12,0.37,27.8,0.1,1,0,0.004,0.009,289,10.58,0.73,5.68,0.07,1,0,0.004,0.009,293,11.56,0.84,5.56,0.06,1,0,0.014,0.014,288,1,0,0,1,10.73,1
211922849,Gaia EDR3 661018835773136512,2MASS J08434473+1903588,130.9364,19.06634,19.57,19.38,0.69,-9999.0,-9999.0,1,0,0.011,0.008,105,19.76,0.32,9.51,0.31,0,0,0.006,0.008,108,9.52,0.32,16.15,0.21,0,1,0.008,0.012,101,1,0,1,1,19.39,0
211852321,Gaia EDR3 658645574283870720,2MASS J08434736+1803001,130.94737,18.05003,1.57,,,,,,,,,,1.57,0.17,0.78,0.1,1,0,0.01,0.008,35,,,,,,,0.023,,,1,0,0,0,,1
211905009,Gaia EDR3 660957980380034688,2MASS J08434815+1848028,130.95064,18.80079,3.78,29.72,0.2,4.05,0.1,1,2,0.001,0.008,1169,3.75,0.34,30.63,0.09,1,0,0.001,0.007,1188,3.81,0.4,1.8,0.09,1,0,0.002,0.011,1158,1,0,0,1,4.05,0
211824166,Gaia EDR3 658570601334852352,2MASS J08434924+1739334,130.95519,17.65929,0.17,0.17,0.45,0.21,0.05,1,0,0.024,0.008,18,,,,,,,,,,0.17,0.25,0.21,0.1,1,0,0.062,0.013,16,1,0,0,0,0.17,0
211807213,Gaia EDR3 658528265841052672,2MASS J08435041+1725077,130.96007,17.41883,0.61,0.61,0.66,0.31,0.03,1,0,0.025,0.008,23,0.61,0.47,19.51,0.05,1,0,0.028,0.008,20,0.61,0.58,-9999.0,-9999.0,1,0,0.059,0.013,20,1,0,0,0,0.61,1
212006723,Gaia EDR3 661441494914973184,2MASS J08435085+2021567,130.96191,20.36577,18.66,18.66,0.75,9.16,0.05,1,0,0.005,0.009,125,,,,,,,,,,16.24,0.41,9.06,0.11,1,1,0.014,0.012,124,1,0,0,1,18.79,1
211823898,Gaia EDR3 658570974996041344,2MASS J08435178+1739201,130.96576,17.6556,34.1,34.1,0.38,0.24,0.01,1,0,0.004,0.008,46,0.25,0.02,1.56,0.01,1,2,0.008,0.008,44,22.91,0.12,9.14,0.02,1,2,0.006,0.013,48,1,0,0,0,,0
211978779,Gaia EDR3 661342710667273856,2MASS J08435181+1954490,130.96589,19.91362,13.66,13.6,0.65,6.91,0.22,1,0,0.005,0.009,210,,,,,,,,,,13.72,0.72,6.82,0.12,1,0,0.013,0.012,207,1,0,0,0,13.6,0
211915059,Gaia EDR3 660964405651410304,2MASS J08435391+1857020,130.97466,18.95057,0.94,0.94,0.05,15.49,0.03,0,0,0.039,0.008,11,,,,,,,,,,0.94,0.05,4.76,0.03,1,0,0.066,0.012,13,1,0,0,0,,0
211911179,Gaia EDR3 660962863759344768,2MASS J08435467+1853369,130.97782,18.8936,10.51,10.33,0.31,37.51,0.03,1,0,0.016,0.009,394,10.51,0.67,5.17,0.12,1,0,0.009,0.008,395,10.7,0.73,5.28,0.08,1,0,0.02,0.01,389,1,0,0,1,10.47,0
211936457,Gaia EDR3 661026012662301568,2MASS J08435665+1916180,130.98607,19.27169,0.35,0.35,0.04,27.05,0.04,0,0,0.027,0.008,12,0.35,0.15,0.18,0.06,1,0,0.024,0.007,15,0.35,0.03,11.18,0.03,0,1,0.105,0.012,10,1,0,0,0,0.35,0
211966629,Gaia EDR3 661335288963844736,2MASS J08435672+1943323,130.98637,19.72565,11.69,11.93,0.52,5.94,0.21,1,0,0.007,0.01,308,11.47,0.61,5.75,0.27,1,0,0.009,0.008,322,5.83,0.53,11.88,0.33,0,1,0.016,0.011,305,1,0,1,1,11.63,1
211952875,Gaia EDR3 661138712604101760,2MASS J08435794+1930592,130.99143,19.51647,0.29,0.29,0.4,15.57,0.02,1,0,0.021,0.009,16,0.15,0.06,0.29,0.05,0,1,0.023,0.008,15,0.29,0.16,0.15,0.1,0,0,0.062,0.011,15,1,0,1,0,0.29,0
211939447,Gaia EDR3 661120162641349248,2MASS J08435926+1918581,130.99695,19.31616,18.65,18.21,0.82,6.36,0.01,1,0,0.011,0.008,79,18.89,0.86,-9999.0,-9999.0,1,0,0.013,0.008,82,18.65,0.57,9.37,0.16,1,0,0.013,0.011,79,1,0,0,0,18.33,0
212023593,Gaia EDR3 661836284012503552,2MASS J08440067+2038454,131.0028,20.64597,0.57,0.57,0.17,0.29,0.08,1,0,0.014,0.008,22,,,,,,,,,,0.57,0.05,0.29,0.01,1,0,0.028,0.01,21,1,0,0,0,0.57,0
211919680,Gaia EDR3 660970766499157504,2MASS J08440390+1901128,131.01626,19.02024,0.31,0.31,0.11,4.76,0.09,0,0,0.01,0.009,28,4.73,0.14,3.16,0.07,1,1,0.009,0.007,28,0.31,0.07,4.71,0.05,0,0,0.023,0.01,25,1,0,0,0,0.31,1
211970974,Gaia EDR3 661337728506443264,2MASS J08440699+1947301,131.02913,19.7917,1.35,1.45,0.34,1.34,0.05,1,0,0.005,0.008,55,1.35,0.22,1.45,0.11,1,0,0.007,0.009,58,1.35,0.37,1.45,0.32,0,0,0.021,0.012,51,1,1,0,0,1.45,1
212088298,Gaia EDR3 665059403566191872,2MASS J08441093+2147383,131.04554,21.794,15.29,15.25,0.89,7.39,0.04,1,0,0.019,0.01,57,,,,,,,,,,15.33,0.66,7.64,0.04,1,0,0.029,0.012,57,1,0,0,0,15.33,1
211997741,Gaia EDR3 661391535855469312,2MASS J08441164+2013000,131.04851,20.21668,1.38,1.38,0.58,30.63,0.11,1,0,0.01,0.008,44,,,,,,,,,,1.38,0.7,-9999.0,-9999.0,1,0,0.024,0.011,41,1,1,0,0,1.38,1
211841501,Gaia EDR3 658628905514597376,2MASS J08441195+1754079,131.04981,17.90221,1.8,1.88,0.27,16.33,0.11,1,0,0.001,0.009,1250,1.8,0.14,23.83,0.1,0,0,0.001,0.007,1278,1.78,0.29,22.74,0.06,1,0,0.002,0.012,1240,1,1,0,0,1.88,1
212027753,Gaia EDR3 661838281173303808,2MASS J08441232+2043010,131.05134,20.71695,1.0,1.0,0.82,0.5,0.01,1,0,0.042,0.009,29,,,,,,,,,,1.0,0.76,0.5,0.02,1,0,0.062,0.011,29,1,0,0,0,1.0,0
211906287,Gaia EDR3 660958671871347584,2MASS J08441324+1849114,131.05518,18.81984,13.3,12.27,0.8,6.37,0.05,1,0,0.006,0.008,220,13.3,0.75,5.55,0.07,1,0,0.005,0.008,222,13.91,0.74,5.84,0.07,1,0,0.025,0.012,218,1,0,0,1,12.94,1
211917204,Gaia EDR3 660969666987531008,2MASS J08441328+1859005,131.05535,18.98349,15.18,14.45,0.53,7.87,0.06,1,0,0.002,0.008,158,15.18,0.85,-9999.0,-9999.0,1,0,0.005,0.008,161,15.41,0.63,7.52,0.03,1,0,0.022,0.012,158,1,0,0,1,14.37,1
211900700,Gaia EDR3 660944717521395840,2MASS J08441706+1844119,131.07112,18.73665,11.09,11.01,0.66,38.47,0.11,1,0,0.003,0.009,455,11.17,0.74,5.44,0.02,1,0,0.005,0.01,457,12.63,0.53,5.43,0.1,1,0,0.004,0.012,452,1,0,0,1,10.85,1
211975700,Gaia EDR3 661362055200029056,2MASS J08441718+1951553,131.07161,19.86538,14.17,14.17,0.79,7.09,0.06,1,0,0.005,0.008,198,,,,,,,,,,,,,,,,0.011,,,1,0,0,1,,0
212034597,Gaia EDR3 661845840315682176,2MASS J08441825+2049484,131.07607,20.83012,2.75,2.76,0.18,0.76,0.1,1,0,0.008,0.008,32,,,,,,,,,,2.75,0.21,0.76,0.06,1,0,0.018,0.013,32,1,0,0,0,2.76,0
211914124,Gaia EDR3 660966402812388480,2MASS J08441913+1856099,131.07973,18.9361,18.2,18.21,0.76,8.97,0.04,1,0,0.008,0.008,75,26.34,0.31,9.05,0.18,1,1,0.007,0.008,74,17.77,0.41,5.92,0.03,1,1,0.014,0.013,69,1,0,0,1,18.0,1
211852308,Gaia EDR3 660134446170679040,2MASS J08442031+1802595,131.08464,18.04987,10.81,,,,,,,,,,10.81,0.76,5.59,0.06,1,0,0.006,0.009,351,,,,,,,0.013,,,1,0,0,1,10.89,0
211980252,Gaia EDR3 661365697332234112,2MASS J08442124+1956117,131.08852,19.9366,12.8,13.07,0.51,5.49,0.01,1,0,0.01,0.008,37,,,,,,,,,,12.53,0.33,4.7,0.03,1,0,0.018,0.012,36,1,0,0,0,13.3,0
211876489,Gaia EDR3 660160976185029120,2MASS J08442259+1823093,131.09416,18.38593,10.73,,,,,,,,,,10.73,0.77,5.39,0.06,1,0,0.022,0.008,48,,,,,,,0.047,,,1,0,0,0,,0
211998650,Gaia EDR3 661391982532062848,2MASS J08442321+2013557,131.09672,20.23214,2.09,2.09,0.42,1.04,0.11,1,0,0.011,0.008,36,,,,,,,,,,2.09,0.54,1.04,0.03,1,0,0.03,0.011,35,1,0,0,0,2.09,0
212129124,Gaia EDR3 665309233224172800,2MASS J08442555+2235591,131.10649,22.59977,6.76,6.8,0.69,3.4,0.16,1,0,0.02,0.009,48,,,,,,,,,,6.73,0.46,3.39,0.06,1,0,0.033,0.012,48,1,0,0,0,6.8,1
211971074,Gaia EDR3 661337247468928768,2MASS J08442652+1947359,131.11054,19.79332,14.38,14.38,0.69,7.07,0.09,1,0,0.006,0.008,222,6.86,0.31,15.25,0.24,0,1,0.005,0.007,231,7.18,0.29,4.64,0.24,0,1,0.004,0.013,219,1,0,1,1,13.96,1
211909798,Gaia EDR3 660965097142415872,2MASS J08442721+1852207,131.11341,18.87244,1.37,1.37,0.1,21.61,0.05,1,0,0.007,0.008,28,1.37,0.49,24.02,0.03,1,0,0.014,0.008,29,1.38,0.39,1.47,0.03,1,0,0.027,0.01,28,1,0,0,0,1.37,0
211916235,Gaia EDR3 660966849490060928,2MASS J08442769+1858096,131.11538,18.96934,16.69,16.69,0.73,8.24,0.1,1,0,0.014,0.008,50,16.33,0.76,8.28,0.1,1,0,0.011,0.008,53,16.78,0.83,5.35,0.01,1,0,0.034,0.011,48,1,0,0,0,16.51,0
211955324,Gaia EDR3 661142393392058752,2MASS J08443186+1933173,131.13277,19.55482,5.96,5.96,0.79,2.98,0.11,1,0,0.024,0.007,46,5.95,0.89,2.96,0.01,1,0,0.029,0.009,48,6.01,0.86,3.0,0.01,1,0,0.039,0.013,45,1,0,0,0,5.96,0
212082288,Gaia EDR3 664914164952043008,2MASS J08443259+2140592,131.1358,21.68312,3.98,3.98,0.9,1.99,0.04,1,0,0.041,0.008,65,,,,,,,,,,3.99,0.9,-9999.0,-9999.0,1,0,0.047,0.01,64,1,0,0,0,3.98,0
211915918,Gaia EDR3 660966883848803072,2MASS J08443290+1857506,131.13708,18.96408,4.7,4.67,0.76,2.33,0.13,1,0,0.015,0.009,63,4.73,0.75,2.34,0.05,1,0,0.014,0.007,66,4.7,0.77,2.32,0.04,1,0,0.026,0.012,65,1,0,0,1,4.67,0
211891359,Gaia EDR3 660939258619177984,2MASS J08443613+1835570,131.15058,18.59919,13.01,12.84,0.72,6.14,0.09,1,0,0.01,0.009,208,,,,,,,,,,13.18,0.65,6.76,0.08,1,0,0.024,0.011,207,1,0,0,1,12.62,1
211937592,Gaia EDR3 661116241335005056,2MASS J08443640+1917177,131.15167,19.28827,0.21,0.2,0.32,16.78,0.02,1,0,0.025,0.008,14,0.2,0.23,9.51,0.02,1,0,0.025,0.007,15,0.2,0.05,15.41,0.02,1,0,0.095,0.011,11,1,0,0,0,0.21,0
211965662,Gaia EDR3 661148268907314432,2MASS J08443703+1942390,131.15432,19.71086,4.56,,,,,,,,,,4.56,0.52,2.27,0.13,1,0,0.008,0.008,1010,,,,,,,0.017,,,1,0,0,1,4.53,1
212086697,Gaia EDR3 665055623995028864,2MASS J08444049+2145537,131.16874,21.76493,25.02,25.02,0.74,-9999.0,-9999.0,1,0,0.011,0.008,70,,,,,,,,,,24.59,0.07,0.84,0.02,1,3,0.065,0.01,66,1,0,0,0,24.44,1
211996321,Gaia EDR3 661387992505550080,2MASS J08444075+2011371,131.16982,20.19365,14.88,14.04,0.14,6.76,0.03,1,1,0.001,0.009,198,,,,,,,,,,15.73,0.36,5.06,0.02,1,0,0.003,0.013,195,1,0,0,1,,0
211945445,Gaia EDR3 661121949347800064,2MASS J08444480+1924221,131.1867,19.40616,20.03,21.92,0.32,-9999.0,-9999.0,1,0,0.003,0.007,66,20.03,0.64,7.3,0.01,1,0,0.005,0.008,68,16.24,0.18,8.69,0.03,1,1,0.005,0.011,64,1,0,0,1,20.88,1
211964768,Gaia EDR3 661148024092780544,2MASS J08444653+1941509,131.19389,19.69748,26.11,,,,,,,,,,26.11,0.11,5.17,0.01,1,1,0.0,0.009,954,,,,,,,0.0,,,0,0,0,1,,1
212002216,Gaia EDR3 661391157898332160,2MASS J08444870+2017259,131.20296,20.29055,11.14,10.93,0.56,5.61,0.15,1,0,0.007,0.008,348,,,,,,,,,,11.35,0.5,5.7,0.03,1,0,0.033,0.012,345,1,0,0,1,11.33,0
211760513,Gaia EDR3 658302110047850496,2MASS J08445089+1645194,131.21204,16.75539,0.5,0.5,0.1,0.25,0.06,1,0,0.013,0.009,21,,,,,,,,,,0.5,0.21,0.25,0.09,1,0,0.036,0.013,24,1,0,0,0,,1
212078811,Gaia EDR3 664909835625851392,2MASS J08445387+2137065,131.22447,21.6185,22.48,23.83,0.71,-9999.0,-9999.0,1,0,0.005,0.009,91,,,,,,,,,,21.14,0.56,-9999.0,-9999.0,1,0,0.007,0.013,90,1,0,0,0,23.67,1
211875446,Gaia EDR3 660158674082552320,2MASS J08445643+1822171,131.23516,18.37142,6.77,,,,,,,,,,6.77,0.85,3.32,0.08,1,0,0.022,0.008,115,,,,,,,0.046,,,1,0,0,1,6.66,0
211972445,Gaia EDR3 661173317156579328,2MASS J08445724+1948559,131.23852,19.81554,0.96,0.96,0.76,0.48,0.01,1,0,0.019,0.008,47,,,,,,,,,,0.96,0.21,0.48,0.18,0,0,0.024,0.012,44,1,0,1,0,,0
212194899,Gaia EDR3 690241277859918336,2MASS J08450042+2408236,131.25176,24.13991,10.26,,,,,,,,,,10.26,0.69,5.03,0.12,1,0,0.013,0.008,57,,,,,,,0.028,,,1,0,0,0,,0
212070886,Gaia EDR3 664895988650515968,2MASS J08450384+2128181,131.26601,21.47171,0.58,0.58,0.05,20.03,0.04,0,0,0.023,0.009,16,,,,,,,,,,0.58,0.19,17.36,0.03,1,0,0.08,0.011,20,1,0,0,0,0.58,0
212006227,Gaia EDR3 661766778557840000,2MASS J08450422+2021278,131.26761,20.35774,3.7,3.67,0.41,1.84,0.21,1,0,0.004,0.008,1016,,,,,,,,,,3.73,0.73,1.85,0.1,1,0,0.011,0.012,1008,1,0,0,1,3.74,1
211778044,Gaia EDR3 658316094456944128,2MASS J08450450+1700170,131.26879,17.00474,0.47,0.46,0.34,0.48,0.07,1,0,0.01,0.007,27,,,,,,,,,,0.48,0.48,0.46,0.05,1,0,0.024,0.011,28,1,0,0,0,0.46,1
212133190,Gaia EDR3 665315482399889152,2MASS J08450540+2240571,131.27251,22.68253,1.61,1.61,0.03,21.45,0.02,0,0,0.019,0.009,17,,,,,,,,,,1.61,0.04,23.26,0.02,1,0,0.052,0.011,17,1,0,0,0,1.61,1
211938350,Gaia EDR3 661117134688210560,2MASS J08450590+1917575,131.27462,19.29931,26.57,26.57,0.69,-9999.0,-9999.0,1,0,0.011,0.008,33,30.63,0.26,-9999.0,-9999.0,1,1,0.009,0.008,33,12.9,0.03,7.41,0.01,1,3,0.014,0.011,32,1,0,1,0,26.61,0
212012042,Gaia EDR3 661770729927747456,2MASS J08450611+2027133,131.27547,20.45372,19.26,19.26,0.04,0.72,0.02,1,1,0.038,0.008,11,,,,,,,,,,0.72,0.03,-9999.0,-9999.0,1,1,0.069,0.012,14,0,1,0,0,20.04,1
212008490,Gaia EDR3 661767293953914240,2MASS J08450735+2023418,131.28063,20.39496,10.8,11.26,0.37,4.57,0.25,0,0,0.004,0.009,520,,,,,,,,,,10.33,0.74,4.67,0.08,1,0,0.009,0.011,511,1,0,1,1,11.09,0
211928526,Gaia EDR3 661066664529794688,2MASS J08450854+1909082,131.28561,19.15229,1.8,1.8,0.72,25.45,0.01,1,0,0.012,0.009,31,1.8,0.53,0.9,0.15,1,0,0.015,0.007,30,1.8,0.4,0.9,0.21,1,0,0.023,0.012,31,1,0,0,0,1.8,0
211938817,Gaia EDR3 661117272127169280,2MASS J08451235+1918247,131.30149,19.30687,0.46,0.46,0.38,15.73,0.02,1,0,0.012,0.008,24,0.46,0.04,0.25,0.02,0,1,0.021,0.008,19,0.46,0.45,-9999.0,-9999.0,1,0,0.026,0.012,25,1,0,1,0,0.46,0
211964030,Gaia EDR3 661167613438661248,2MASS J08451310+1941127,131.3046,19.68688,7.91,,,,,,,,,,7.91,0.3,3.73,0.12,1,0,0.005,0.008,865,,,,,,,0.012,,,1,0,0,1,7.32,1
211955381,Gaia EDR3 661131393979861120,2MASS J08451445+1933206,131.31025,19.55572,0.88,0.88,0.27,0.4,0.12,1,0,0.014,0.008,21,0.4,0.14,0.88,0.06,1,1,0.014,0.008,22,17.36,0.09,0.88,0.05,0,2,0.095,0.011,14,1,1,1,0,0.88,1
211902344,Gaia EDR3 660948123431659648,2MASS J08451494+1845399,131.31226,18.76111,5.78,5.78,0.93,2.86,0.01,1,0,0.025,0.008,38,5.78,0.89,31.6,0.01,1,0,0.025,0.008,39,5.78,0.92,-9999.0,-9999.0,1,0,0.051,0.012,36,1,0,0,0,5.79,0
211910977,Gaia EDR3 660954067666386944,2MASS J08451801+1853254,131.32505,18.89039,2.3,2.29,0.66,22.08,0.08,1,0,0.001,0.008,1446,2.33,0.25,21.92,0.19,0,0,0.002,0.007,1472,2.3,0.29,21.6,0.28,0,0,0.005,0.011,1434,1,0,0,0,2.29,0
211918547,Gaia EDR3 661049862616788992,2MASS J08451918+1900107,131.32994,19.00299,12.48,12.84,0.75,6.28,0.14,1,0,0.004,0.008,244,6.2,0.26,13.36,0.25,0,1,0.002,0.008,247,12.12,0.62,6.2,0.16,1,0,0.004,0.012,241,1,0,1,1,12.3,0
211715159,Gaia EDR3 610086944617465088,2MASS J08451949+1607100,131.33124,16.11946,0.52,,,,,,,,,,9.82,0.09,2.59,0.02,1,3,0.044,0.008,15,0.52,0.18,-9999.0,-9999.0,1,0,0.054,0.011,15,1,0,0,0,,1
211906671,Gaia EDR3 660950593036567296,2MASS J08452106+1849327,131.33775,18.82578,0.63,0.63,0.52,0.32,0.02,1,0,0.011,0.008,26,25.88,0.17,0.63,0.03,1,1,0.012,0.008,21,18.89,0.04,0.63,0.03,0,2,0.018,0.01,25,1,0,0,0,0.63,0
211910548,Gaia EDR3 660953998946909952,2MASS J08452116+1853035,131.3382,18.88431,2.13,2.13,0.36,1.07,0.07,1,0,0.005,0.008,38,2.14,0.56,1.07,0.12,1,0,0.011,0.007,38,2.13,0.52,1.07,0.05,1,0,0.017,0.011,35,1,0,0,0,2.13,0
211865364,Gaia EDR3 660141769090278784,2MASS J08452223+1813514,131.34266,18.23097,10.66,,,,,,,,,,10.66,0.06,4.31,0.03,1,1,0.078,0.008,10,,,,,,,0.192,,,0,0,0,1,,0
211973218,Gaia EDR3 661173901273142528,2MASS J08452235+1949401,131.34312,19.82781,1.74,1.74,0.39,8.42,0.35,0,0,0.011,0.008,55,,,,,,,,,,8.38,0.62,1.74,0.19,1,0,0.03,0.012,52,1,1,0,0,1.74,1
211920710,Gaia EDR3 661061751085381248,2MASS J08452240+1902082,131.34336,19.03562,1.33,1.33,0.48,2.41,0.22,1,0,0.009,0.009,47,1.33,0.27,0.67,0.12,1,0,0.007,0.007,49,0.67,0.21,1.33,0.17,0,1,0.014,0.012,47,1,0,1,0,1.33,1
211899094,Gaia EDR3 660196774736045184,2MASS J08452570+1842480,131.35712,18.71335,12.07,12.37,0.71,5.42,0.03,1,0,0.002,0.009,361,12.07,0.78,28.59,0.09,1,0,0.002,0.007,366,10.93,0.35,5.55,0.06,1,0,0.003,0.012,357,1,0,0,1,12.37,1
212010383,Gaia EDR3 661768771422658688,2MASS J08452598+2025385,131.35828,20.42738,15.54,14.11,0.4,7.02,0.28,0,0,0.003,0.009,212,,,,,,,,,,6.85,0.71,16.97,0.11,1,0,0.014,0.012,211,1,0,1,1,14.52,1
212010154,Gaia EDR3 661768771422658816,2MASS J08452599+2025225,131.3583,20.42294,14.85,14.45,0.49,7.53,0.05,1,0,0.004,0.008,165,,,,,,,,,,15.25,0.59,7.25,0.07,1,0,0.012,0.011,167,1,0,0,1,14.38,0
211964830,Gaia EDR3 661167785238757376,2MASS J08452605+1941544,131.35856,19.69846,21.3,,,,,,,,,,21.3,0.79,-9999.0,-9999.0,1,0,0.007,0.009,86,,,,,,,0.017,,,1,0,0,0,,0
211970517,Gaia EDR3 661170637096984960,2MASS J08452630+1947040,131.35962,19.78445,0.91,0.91,0.49,25.23,0.03,1,0,0.003,0.008,92,0.91,0.68,24.82,0.01,1,0,0.002,0.009,99,0.91,0.17,13.98,0.04,1,0,0.011,0.011,91,1,0,0,0,0.91,1
211934092,Gaia EDR3 661068932271565696,2MASS J08452663+1914127,131.361,19.23689,1.03,1.03,0.17,0.6,0.07,1,0,0.004,0.007,42,1.03,0.13,22.41,0.08,0,0,0.008,0.009,42,1.03,0.35,0.6,0.13,1,0,0.014,0.011,39,1,0,0,0,1.03,0
212080687,Gaia EDR3 665004702863485568,2MASS J08452794+2139128,131.36645,21.65357,4.91,4.91,0.52,8.47,0.03,1,0,0.003,0.009,945,,,,,,,,,,4.9,0.64,2.47,0.03,1,0,0.011,0.011,937,1,0,0,1,4.82,1
211918097,Gaia EDR3 661049690818095488,2MASS J08452859+1859480,131.36916,18.99668,0.26,0.26,0.1,27.05,0.08,0,0,0.018,0.008,18,26.81,0.1,0.52,0.07,0,2,0.017,0.008,17,1.25,0.02,0.33,0.01,0,3,0.061,0.013,15,1,1,0,0,0.26,1
212020223,Gaia EDR3 661779796602531712,2MASS J08453049+2035245,131.37705,20.59016,0.95,0.95,0.11,2.21,0.05,1,0,0.0,0.008,1290,,,,,,,,,,0.95,0.1,0.99,0.08,0,1,0.001,0.012,1275,1,1,0,0,0.95,1
211915935,Gaia EDR3 661048694385684224,2MASS J08453218+1857521,131.3841,18.96448,17.88,18.21,0.64,9.11,0.18,1,0,0.011,0.008,52,17.88,0.26,9.39,0.21,0,0,0.004,0.007,53,17.26,0.49,6.03,0.04,1,0,0.017,0.012,50,1,0,1,0,18.22,0
211771406,Gaia EDR3 658310704273685504,2MASS J08453429+1654396,131.39289,16.91101,0.93,0.93,0.79,0.47,0.02,1,0,0.027,0.008,23,,,,,,,,,,0.93,0.43,-9999.0,-9999.0,1,0,0.029,0.011,25,1,0,0,0,0.93,1
211899790,Gaia EDR3 660197019550544256,2MASS J08453688+1843251,131.40368,18.72364,1.83,1.83,0.35,13.54,0.02,1,0,0.007,0.008,31,1.83,0.27,0.92,0.11,1,0,0.008,0.008,33,1.83,0.14,0.91,0.08,1,0,0.016,0.012,29,1,0,0,0,1.83,0
211995082,Gaia EDR3 661749048932896512,2MASS J08454049+2010255,131.41875,20.17375,15.1,23.83,0.08,7.75,0.01,1,1,0.003,0.008,61,,,,,,,,,,15.1,0.07,0.86,0.02,1,1,0.007,0.012,60,0,0,0,0,26.59,0
211963319,Gaia EDR3 661157236799076352,2MASS J08454448+1940324,131.43534,19.67568,11.3,,,,,,,,,,11.3,0.79,5.63,0.04,1,0,0.014,0.008,67,,,,,,,0.03,,,1,0,0,0,,1
212014492,Gaia EDR3 661775265413200640,2MASS J08454589+2029410,131.44121,20.49473,17.67,17.67,0.62,8.71,0.11,1,0,0.01,0.009,82,,,,,,,,,,17.16,0.44,8.47,0.05,1,1,0.025,0.014,81,1,0,0,0,17.79,1
212027502,Gaia EDR3 661829588159547392,2MASS J08454779+2042465,131.44915,20.71293,4.66,6.2,0.73,3.1,0.09,1,0,0.026,0.008,37,,,,,,,,,,3.11,0.37,6.17,0.34,0,1,0.046,0.012,36,1,0,1,0,6.2,0
211958687,Gaia EDR3 661154522379748480,2MASS J08454796+1936187,131.44987,19.60521,1.19,1.19,0.58,0.24,0.05,1,0,0.01,0.008,42,1.19,0.37,0.24,0.07,1,0,0.007,0.008,42,1.19,0.45,0.24,0.05,1,0,0.017,0.011,37,1,0,0,0,1.19,0
212074153,Gaia EDR3 664989722016905728,2MASS J08454868+2131565,131.45284,21.53237,15.18,15.33,0.8,7.73,0.02,1,0,0.022,0.008,58,,,,,,,,,,15.02,0.7,5.15,0.03,1,0,0.022,0.011,57,1,0,0,0,15.33,1
211946708,Gaia EDR3 661078896595610240,2MASS J08455142+1925272,131.46426,19.42424,21.45,10.44,0.52,21.15,0.29,1,0,0.008,0.008,77,21.45,0.8,-9999.0,-9999.0,1,0,0.018,0.009,82,22.07,0.7,-9999.0,-9999.0,1,0,0.024,0.013,75,1,0,1,1,21.47,0
211939484,Gaia EDR3 661075490685321344,2MASS J08455280+1919006,131.47001,19.31686,19.63,16.78,0.31,9.57,0.1,1,1,0.003,0.008,85,19.63,0.38,9.36,0.09,1,0,0.004,0.008,91,16.07,0.31,7.54,0.06,1,1,0.005,0.011,86,1,0,0,1,,0
212144326,Gaia EDR3 689340090641453440,2MASS J08455319+2254434,131.47167,22.91208,19.26,19.26,0.42,9.7,0.3,0,0,0.005,0.008,168,,,,,,,,,,,,,,,,0.011,,,1,0,1,0,,1
211935240,Gaia EDR3 661072059007752320,2MASS J08455916+1915126,131.49653,19.25353,4.05,,,,,,,,,,4.05,0.32,22.75,0.03,1,0,0.006,0.007,51,,,,,,,0.014,,,1,0,0,0,,1
211836069,Gaia EDR3 660066349465717504,2MASS J08460002+1749387,131.50011,17.82744,1.54,,,,,,,,,,1.54,0.79,0.77,0.04,1,0,0.026,0.008,40,,,,,,,0.055,,,1,0,0,0,,0
212016828,Gaia EDR3 661775845232285312,2MASS J08460196+2032031,131.50817,20.53421,0.59,0.59,0.24,24.41,0.04,1,0,0.029,0.009,16,,,,,,,,,,0.59,0.1,0.29,0.03,1,0,0.081,0.011,14,1,0,0,0,0.59,0
211926187,Gaia EDR3 661052405238360704,2MASS J08460223+1906595,131.5093,19.11654,10.47,,,,,,,,,,10.47,0.78,1.26,0.04,1,0,0.014,0.007,64,,,,,,,0.03,,,1,1,0,0,,1
211953786,Gaia EDR3 661150154396988032,2MASS J08460318+1931471,131.51329,19.52977,20.16,,,,,,,,,,20.16,0.21,0.25,0.01,1,0,0.003,0.007,65,,,,,,,0.007,,,1,0,0,0,,0
211851675,Gaia EDR3 660088610279891584,2MASS J08460817+1802272,131.53406,18.0409,1.17,,,,,,,,,,1.17,0.21,0.59,0.08,1,0,0.017,0.008,23,,,,,,,0.041,,,1,0,0,0,,0
212078299,Gaia EDR3 664991817960938112,2MASS J08460919+2136288,131.53832,21.60803,1.59,1.59,0.63,28.06,0.03,1,0,0.01,0.008,39,,,,,,,,,,1.59,0.72,0.8,0.01,1,0,0.028,0.011,39,1,0,0,0,1.59,1
211953724,Gaia EDR3 661150124333238656,2MASS J08461010+1931438,131.54209,19.52885,15.81,,,,,,,,,,15.81,0.81,7.55,0.02,1,0,0.008,0.008,157,,,,,,,0.018,,,1,0,0,1,,0
212148248,Gaia EDR3 689346717774359936,2MASS J08461030+2259448,131.54294,22.99579,2.55,24.82,0.07,0.25,0.02,1,2,0.103,0.008,9,,,,,,,,,,2.54,0.03,23.26,0.02,0,1,0.203,0.012,9,0,0,0,0,0.36,1
211855726,Gaia EDR3 660089366194194176,2MASS J08461572+1805500,131.56551,18.09723,0.44,,,,,,,,,,0.44,0.13,19.51,0.04,1,0,0.023,0.008,15,,,,,,,0.054,,,1,0,0,0,,0
211899496,Gaia EDR3 660194820527281792,2MASS J08461827+1843092,131.57615,18.71923,5.61,,,,,,,,,,5.61,0.65,2.79,0.06,1,0,0.013,0.008,40,,,,,,,0.029,,,1,0,0,0,5.56,0
211897047,Gaia EDR3 660193858454609024,2MASS J08462006+1841007,131.58362,18.68354,7.93,,,,,,,,,,7.93,0.75,22.08,0.04,1,0,0.012,0.008,66,,,,,,,0.026,,,1,0,0,0,,1
211837376,Gaia EDR3 660069235683735680,2MASS J08462632+1750445,131.60968,17.84569,1.76,,,,,,,,,,1.76,0.6,0.88,0.03,1,0,0.015,0.009,31,,,,,,,0.034,,,1,0,0,0,,1
211932250,Gaia EDR3 661060479775918592,2MASS J08462741+1912325,131.61424,19.20904,0.43,,,,,,,,,,0.43,0.04,13.24,0.03,0,1,0.013,0.007,21,,,,,,,0.032,,,0,1,0,0,,1
211961543,Gaia EDR3 661152735673342976,2MASS J08463042+1938553,131.62678,19.64871,0.36,,,,,,,,,,0.36,0.67,0.27,0.04,1,0,0.012,0.008,35,,,,,,,0.027,,,1,0,0,0,,1
211912081,Gaia EDR3 660295357121694080,2MASS J08463304+1854242,131.63768,18.90673,14.52,,,,,,,,,,14.52,0.84,7.11,0.05,1,0,0.008,0.007,320,,,,,,,0.019,,,1,0,0,0,14.23,0
211865756,Gaia EDR3 660118473188717824,2MASS J08463355+1814096,131.63983,18.23601,11.6,,,,,,,,,,11.6,0.73,5.68,0.06,1,0,0.005,0.008,319,,,,,,,0.01,,,1,0,0,1,11.58,0
211935495,Gaia EDR3 661061098251203968,2MASS J08463486+1915260,131.64528,19.25723,30.95,,,,,,,,,,30.95,0.61,-9999.0,-9999.0,1,0,0.012,0.008,53,,,,,,,0.026,,,1,0,0,0,,0
211933366,Gaia EDR3 661059895660363008,2MASS J08463677+1913336,131.65323,19.22602,19.76,,,,,,,,,,19.76,0.65,9.39,0.21,1,0,0.011,0.007,59,,,,,,,0.025,,,1,0,0,1,,1
211959628,Gaia EDR3 661105525392825856,2MASS J08463894+1937088,131.66229,19.61913,7.71,,,,,,,,,,7.71,0.88,3.83,0.01,1,0,0.017,0.009,49,,,,,,,0.034,,,1,0,0,0,,0
211936687,Gaia EDR3 661061231393869056,2MASS J08464032+1916304,131.668,19.27511,1.66,,,,,,,,,,1.66,0.1,0.83,0.04,1,0,0.01,0.008,26,,,,,,,0.023,,,1,1,0,0,,1
211946842,Gaia EDR3 661098550366013696,2MASS J08464281+1925343,131.67838,19.42619,37.04,,,,,,,,,,37.04,0.07,0.25,0.01,1,1,0.005,0.008,46,,,,,,,0.013,,,0,0,0,0,,0
211961287,Gaia EDR3 661111538347104512,2MASS J08464732+1938410,131.69717,19.64474,6.09,,,,,,,,,,6.09,0.82,3.02,0.03,1,0,0.012,0.007,909,,,,,,,0.026,,,1,0,0,0,6.28,0
211921622,Gaia EDR3 660302744465435904,2MASS J08465370+1902569,131.72377,19.04915,1.24,,,,,,,,,,1.24,0.38,0.62,0.03,1,0,0.009,0.008,33,,,,,,,0.022,,,1,0,0,0,,0
211851129,Gaia EDR3 660098888137931008,2MASS J08465563+1802010,131.73181,18.03363,1.18,,,,,,,,,,1.18,0.21,15.65,0.03,1,0,0.039,0.008,13,,,,,,,0.093,,,1,0,0,0,,0
211913613,Gaia EDR3 660297796663113344,2MASS J08470496+1855428,131.77068,18.92857,1.61,,,,,,,,,,1.61,0.62,-9999.0,-9999.0,1,0,0.013,0.008,35,,,,,,,0.03,,,1,0,0,0,,0
211920742,Gaia EDR3 660302538307005312,2MASS J08470524+1902099,131.77185,19.03611,1.75,,,,,,,,,,1.75,0.07,27.29,0.02,1,0,0.018,0.008,16,,,,,,,0.043,,,1,0,0,0,,0
211862686,Gaia EDR3 660114418739656576,2MASS J08470910+1811372,131.78796,18.19369,8.3,,,,,,,,,,8.3,0.7,4.15,0.1,1,0,0.009,0.008,71,,,,,,,0.019,,,1,0,0,0,8.32,0
211932596,Gaia EDR3 661079652509975936,2MASS J08471939+1912520,131.83079,19.21446,9.54,,,,,,,,,,9.54,0.92,-9999.0,-9999.0,1,0,0.04,0.009,42,,,,,,,0.082,,,1,0,0,0,,0
211927581,Gaia EDR3 660328239391298176,2MASS J08473468+1908179,131.89453,19.13831,7.12,,,,,,,,,,7.12,0.4,22.75,0.16,1,1,0.002,0.01,126,,,,,,,0.004,,,0,0,1,1,,1
211914448,Gaia EDR3 660298621296880256,2MASS J08474180+1856287,131.92419,18.94133,5.85,,,,,,,,,,5.85,0.86,2.98,0.03,1,0,0.019,0.009,60,,,,,,,0.038,,,1,0,0,0,,1
211891774,Gaia EDR3 660225160177145600,2MASS J08474886+1836195,131.95359,18.60544,1.2,0.59,0.19,1.19,0.14,0,1,0.007,0.008,49,,,,,,,,,,1.2,0.5,0.6,0.03,1,0,0.032,0.011,49,1,0,1,0,0.59,0
211975860,Gaia EDR3 661491793275861504,2MASS J08475035+1952043,131.9598,19.86787,29.43,29.43,0.09,10.58,0.01,1,1,0.018,0.009,16,,,,,,,,,,,,,,,,0.043,,,0,0,0,0,,1
211928574,Gaia EDR3 660327960217390848,2MASS J08475052+1909110,131.96051,19.15307,1.49,1.49,0.26,20.71,0.05,1,0,0.014,0.009,36,,,,,,,,,,4.27,0.13,1.49,0.11,0,3,0.056,0.011,36,1,1,0,1,1.49,1
211927174,Gaia EDR3 660327685339473152,2MASS J08475384+1907533,131.97433,19.13148,1.88,1.88,0.31,21.0,0.07,1,0,0.018,0.007,36,,,,,,,,,,1.88,0.39,11.05,0.1,1,0,0.061,0.013,35,1,0,0,0,1.88,0
211967157,Gaia EDR3 661485337940766208,2MASS J08475407+1943579,131.97531,19.73276,0.3,,,,,,,,,,,,,,,,,,,0.3,0.36,21.44,0.03,1,0,0.022,0.012,31,1,0,0,0,,0
212008913,Gaia EDR3 661591475172494464,2MASS J08480023+2024068,132.001,20.4019,2.25,2.25,0.54,1.12,0.02,1,0,0.01,0.008,31,,,,,,,,,,2.25,0.57,-9999.0,-9999.0,1,0,0.026,0.012,30,1,0,0,0,2.25,1
211973202,Gaia EDR3 661490693763838976,2MASS J08480129+1949391,132.00538,19.82755,1.63,1.63,0.43,0.82,0.05,1,0,0.008,0.008,36,,,,,,,,,,1.63,0.46,0.82,0.07,1,0,0.02,0.012,36,1,0,0,0,1.63,0
211896596,Gaia EDR3 660225916090501376,2MASS J08480173+1840376,132.00721,18.67714,2.96,2.97,0.33,28.87,0.04,1,0,0.007,0.01,1054,,,,,,,,,,2.94,0.24,23.44,0.12,1,0,0.013,0.013,1036,1,1,0,1,5.85,1
211949871,Gaia EDR3 661091609698913024,2MASS J08480495+1928137,132.02063,19.4705,16.07,16.07,0.67,-9999.0,-9999.0,1,0,0.014,0.009,68,,,,,,,,,,16.07,0.38,7.77,0.14,1,1,0.025,0.012,67,1,0,0,1,15.9,0
211978972,Gaia EDR3 661492274311844352,2MASS J08480745+1954592,132.03105,19.91644,1.93,1.93,0.73,28.87,0.01,1,0,0.014,0.009,37,,,,,,,,,,1.93,0.59,0.96,0.1,1,0,0.024,0.011,36,1,0,0,0,1.93,0
212069325,Gaia EDR3 661974788117516800,2MASS J08481155+2126351,132.04814,21.4431,1.4,25.23,0.05,0.25,0.02,1,2,0.046,0.008,14,,,,,,,,,,1.4,0.04,1.14,0.04,0,1,0.053,0.013,16,0,0,0,0,,1
212127087,Gaia EDR3 689130461877120256,2MASS J08481476+2233323,132.06152,22.559,17.84,18.21,0.71,9.22,0.11,1,0,0.01,0.007,115,,,,,,,,,,17.46,0.51,8.82,0.19,1,0,0.017,0.011,111,1,0,0,1,18.11,1
211892240,Gaia EDR3 660230348496832128,2MASS J08482253+1836448,132.0939,18.61247,21.3,21.3,0.87,-9999.0,-9999.0,1,0,0.014,0.008,79,,,,,,,,,,18.89,0.38,10.09,0.17,1,1,0.016,0.013,76,1,0,0,0,21.32,0
211973760,Gaia EDR3 661488052360088704,2MASS J08482357+1950117,132.09825,19.8366,13.01,13.12,0.55,6.47,0.23,1,0,0.008,0.008,56,,,,,,,,,,12.9,0.74,6.09,0.02,1,0,0.038,0.012,53,1,0,0,1,13.18,0
212129540,Gaia EDR3 689132145504296064,2MASS J08482603+2236312,132.10847,22.60869,2.1,2.1,0.52,31.27,0.02,1,0,0.014,0.008,37,,,,,,,,,,2.1,0.26,1.05,0.15,1,0,0.022,0.012,37,1,0,0,0,2.1,1
211915085,Gaia EDR3 660309646476713216,2MASS J08483007+1857034,132.12529,18.95097,0.69,16.69,0.2,0.69,0.1,1,2,0.049,0.008,17,,,,,,,,,,17.36,0.19,0.69,0.07,1,2,0.118,0.012,15,0,0,0,0,0.69,1
211968460,Gaia EDR3 661486158278348160,2MASS J08483057+1945072,132.12741,19.75202,0.79,0.79,0.34,-9999.0,-9999.0,1,0,0.015,0.008,18,,,,,,,,,,0.4,0.12,0.79,0.08,0,1,0.039,0.012,17,1,0,1,0,0.79,0
211828967,Gaia EDR3 659887915048535680,2MASS J08483199+1743419,132.13332,17.72831,1.13,1.13,0.62,0.56,0.09,1,0,0.017,0.009,32,,,,,,,,,,1.13,0.65,19.25,0.03,1,0,0.038,0.011,36,1,0,0,0,1.13,1
211773459,Gaia EDR3 658276035297795328,2MASS J08483271+1656236,132.1363,16.93991,5.96,5.94,0.72,2.95,0.06,1,0,0.013,0.008,122,,,,,,,,,,5.98,0.9,2.95,0.02,1,0,0.057,0.012,124,1,0,0,1,17.91,1
211998192,Gaia EDR3 661573608108602752,2MASS J08484913+2013271,132.20471,20.22422,18.89,18.89,0.55,9.08,0.05,1,0,0.003,0.008,109,,,,,,,,,,19.5,0.62,9.31,0.1,1,0,0.015,0.012,107,1,0,0,1,19.27,0
212011394,Gaia EDR3 661598175321463936,2MASS J08484997+2026359,132.20824,20.44332,18.0,18.54,0.33,1.96,0.01,1,0,0.004,0.008,105,,,,,,,,,,17.46,0.35,8.69,0.19,1,0,0.006,0.013,105,1,0,0,1,19.65,0
212120476,Gaia EDR3 689077960197585664,2MASS J08485034+2225320,132.20979,22.42556,17.63,17.17,0.43,8.52,0.27,0,0,0.005,0.009,243,,,,,,,,,,18.09,0.48,8.9,0.13,1,0,0.015,0.012,237,1,0,1,1,16.79,1
212163442,Gaia EDR3 689285355577523584,2MASS J08485626+2319565,132.23444,23.33239,15.81,14.88,0.2,7.28,0.05,1,1,0.002,0.009,170,,,,,,,,,,15.81,0.36,7.52,0.19,1,0,0.007,0.011,166,1,0,0,1,,1
212026716,Gaia EDR3 661699566613242880,2MASS J08485990+2041555,132.24961,20.69876,0.3,0.3,0.05,26.81,0.03,0,1,0.014,0.008,24,,,,,,,,,,0.3,0.09,3.01,0.02,1,0,0.029,0.013,22,1,0,0,0,0.3,0
212075509,Gaia EDR3 661997882157921664,2MASS J08490248+2133241,132.26036,21.5567,4.99,23.1,0.07,5.02,0.03,1,3,0.012,0.008,56,,,,,,,,,,5.0,0.52,8.9,0.03,1,0,0.021,0.012,54,1,0,0,0,5.13,1
211964002,Gaia EDR3 661470460174102144,2MASS J08490670+1941113,132.27792,19.6865,9.73,,,,,,,,,,,,,,,,,,,9.73,0.59,19.13,0.09,1,0,0.023,0.011,527,1,0,0,0,9.72,0
211998837,Gaia EDR3 661527600419858816,2MASS J08492404+2014065,132.3502,20.23515,0.67,0.67,0.15,14.45,0.03,1,0,0.008,0.009,33,,,,,,,,,,0.67,0.26,1.08,0.1,1,0,0.015,0.01,32,1,0,0,0,0.67,0
211885995,Gaia EDR3 660210522927784576,2MASS J08492676+1831195,132.36151,18.52211,9.16,9.16,0.91,4.68,0.02,1,0,0.022,0.008,140,,,,,,,,,,4.55,0.39,9.23,0.31,0,1,0.036,0.012,134,1,0,1,1,9.2,1
211716023,Gaia EDR3 610136701814354560,2MASS J08494837+1607515,132.45154,16.13098,12.47,13.47,0.54,5.57,0.07,1,0,0.005,0.007,421,12.47,0.49,30.02,0.08,1,0,0.011,0.008,402,12.27,0.82,5.41,0.03,1,0,0.033,0.013,412,1,0,0,1,13.3,1
211929493,Gaia EDR3 660317068180478336,2MASS J08495937+1910010,132.49741,19.16696,14.66,14.87,0.54,7.52,0.04,1,0,0.01,0.008,48,14.66,0.9,-9999.0,-9999.0,1,0,0.025,0.007,48,14.52,0.7,7.08,0.02,1,0,0.058,0.012,47,1,0,0,1,14.59,0
211875014,Gaia EDR3 660019998178653440,2MASS J08495998+1821541,132.49994,18.36503,8.81,,,,,,,,,,8.81,0.37,32.98,0.18,1,0,0.006,0.009,716,,,,,,,0.013,,,1,0,0,0,,1
212176595,Gaia EDR3 689484706483549312,2MASS J08500201+2338560,132.50839,23.64891,4.96,,,,,,,,,,,,,,,,,,,4.96,0.65,-9999.0,-9999.0,1,0,0.029,0.011,36,1,0,0,0,,1
212165666,Gaia EDR3 689288722832620928,2MASS J08500745+2323061,132.53105,23.38504,15.1,15.1,0.57,4.68,0.02,1,0,0.014,0.008,77,,,,,,,,,,,,,,,,0.032,,,1,0,0,1,,0
211993552,Gaia EDR3 661528184534528896,2MASS J08501026+2008550,132.54278,20.14862,15.85,15.49,0.6,7.93,0.17,1,0,0.007,0.008,163,,,,,,,,,,16.15,0.66,7.62,0.1,1,0,0.012,0.012,160,1,0,0,1,15.45,1
211947006,Gaia EDR3 660700561516668288,2MASS J08501855+1925427,132.5773,19.42853,8.52,8.42,0.81,16.88,0.03,1,0,0.003,0.008,381,8.56,0.73,22.93,0.04,1,0,0.002,0.008,379,8.52,0.79,4.26,0.02,1,0,0.008,0.011,369,1,0,0,1,8.61,1
212027377,Gaia EDR3 661690736160492928,2MASS J08503527+2042376,132.64699,20.71047,1.11,1.11,0.73,0.55,0.01,1,0,0.014,0.009,35,1.11,0.78,0.55,0.05,1,0,0.018,0.008,37,1.11,0.53,0.55,0.07,1,0,0.023,0.011,34,1,0,0,0,1.11,1
211981243,Gaia EDR3 661504506378724224,2MASS J08503613+1957067,132.65056,19.95187,1.51,1.51,0.21,30.63,0.03,1,0,0.02,0.008,18,,,,,,,,,,0.76,0.02,1.5,0.01,0,1,0.032,0.014,18,1,0,1,0,1.51,1
211972086,Gaia EDR3 660751581432060800,2MASS J08504984+1948364,132.70768,19.81013,7.48,7.48,0.72,23.65,0.02,1,0,0.018,0.008,56,,,,,,,,,,7.48,0.6,3.75,0.16,1,0,0.023,0.015,55,1,0,0,0,7.43,1
211959419,Gaia EDR3 660733095892705792,2MASS J08505687+1936578,132.73699,19.61608,12.12,,,,,,,,,,12.12,0.78,6.01,0.11,1,0,0.021,0.008,60,,,,,,,0.044,,,1,0,0,0,11.95,0
211907820,Gaia EDR3 660247150408836864,2MASS J08505937+1850351,132.7474,18.84309,1.65,,,,,,,,,,1.65,0.53,0.82,0.23,1,0,0.023,0.008,35,1.65,0.33,0.82,0.07,1,0,0.073,0.011,31,1,0,0,0,,1
211918998,Gaia EDR3 660627753231184128,2MASS J08505988+1900355,132.74951,19.00988,1.56,1.56,0.69,17.67,0.04,1,0,0.027,0.009,30,1.56,0.38,0.78,0.14,1,0,0.012,0.008,34,1.56,0.23,16.97,0.1,1,0,0.041,0.012,30,1,0,0,0,1.56,0
211852399,Gaia EDR3 659950282269629568,2MASS J08510040+1803038,132.75169,18.05107,18.84,,,,,,,,,,9.42,0.52,17.88,0.2,1,0,0.005,0.009,69,,,,,,,0.012,,,1,0,1,1,,1
212110857,Gaia EDR3 686066363488497408,2MASS J08511686+2214066,132.82026,22.23519,0.92,0.92,0.4,26.34,0.05,1,0,0.027,0.008,26,0.92,0.54,0.46,0.07,1,0,0.022,0.008,26,0.92,0.49,0.46,0.14,1,0,0.052,0.011,30,1,0,0,0,0.92,1
211827466,Gaia EDR3 659920144486898944,2MASS J08513391+1742243,132.89131,17.70678,1.13,0.57,0.2,1.13,0.05,1,1,0.01,0.008,27,1.13,0.15,26.34,0.05,1,0,0.009,0.008,29,1.13,0.17,0.57,0.02,1,0,0.024,0.011,25,1,0,1,0,0.57,1
211922472,Gaia EDR3 660631051767084288,2MASS J08521452+1903391,133.06054,19.06088,20.23,20.3,0.19,6.26,0.03,1,1,0.001,0.008,165,-9999.0,-9999.0,-9999.0,-9999.0,0,3,0.044,0.008,164,23.44,0.3,8.52,0.05,1,2,0.004,0.013,160,0,0,0,1,,1
211875458,Gaia EDR3 659985535361160832,2MASS J08522025+1822174,133.0844,18.3715,17.17,,,,,,,,,,17.17,0.51,5.52,0.03,1,0,0.004,0.007,133,,,,,,,0.009,,,1,0,0,1,,1
211675428,Gaia EDR3 609857047904101248,2MASS J08523064+1534586,133.12768,15.58296,9.57,,,,,,,,,,9.57,0.46,4.85,0.37,0,0,0.006,0.008,441,,,,,,,0.015,,,1,0,1,1,,1
212053156,Gaia EDR3 685747814353991296,2MASS J08523828+2109181,133.15954,21.15505,20.16,,,,,,,,,,20.16,0.81,10.4,0.05,1,0,0.016,0.009,79,,,,,,,0.037,,,1,0,0,0,,1
211868932,Gaia EDR3 659980896796481792,2MASS J08525101+1816433,133.21258,18.27872,32.27,,,,,,,,,,32.27,0.9,-9999.0,-9999.0,1,0,0.007,0.008,102,,,,,,,0.015,,,1,0,0,0,,1
211999627,Gaia EDR3 660862052286909312,2MASS J08533302+2014536,133.38762,20.24824,22.23,22.08,0.62,6.68,0.01,1,0,0.014,0.008,45,22.41,0.51,-9999.0,-9999.0,1,0,0.015,0.008,45,22.23,0.79,-9999.0,-9999.0,1,0,0.048,0.011,44,1,0,0,1,22.27,0
211723172,Gaia EDR3 611443230866052608,2MASS J08533977+1613433,133.41574,16.2287,28.1,28.06,0.73,-9999.0,-9999.0,1,0,0.017,0.009,60,22.58,0.55,11.09,0.1,1,1,0.025,0.008,60,20.85,0.34,-9999.0,-9999.0,1,1,0.034,0.012,61,1,0,0,1,28.03,1
211938625,Gaia EDR3 660478013490829056,2MASS J08534667+1918142,133.44448,19.30396,13.18,13.78,0.9,6.2,0.05,1,0,0.015,0.009,164,13.18,0.81,6.14,0.04,1,0,0.011,0.008,179,13.12,0.75,6.63,0.03,1,0,0.025,0.013,161,1,0,0,1,13.79,1
212087671,Gaia EDR3 685803477130074240,2MASS J08535629+2146540,133.48458,21.78168,1.13,33.72,0.04,1.15,0.03,0,3,0.001,0.009,1700,38.47,0.28,1.05,0.01,1,2,0.002,0.008,1710,1.13,0.08,1.34,0.08,0,0,0.001,0.011,1684,1,0,0,0,,1
212120026,Gaia EDR3 686120132182881664,2MASS J08535750+2225003,133.48962,22.41675,11.26,,,,,,,,,,11.26,0.85,5.57,0.1,1,0,0.014,0.007,318,,,,,,,0.03,,,1,0,0,1,,1
212183238,Gaia EDR3 689646132830625920,2MASS J08540241+2349229,133.51005,23.82304,19.38,,,,,,,,,,19.38,0.61,9.28,0.08,1,0,0.009,0.008,74,,,,,,,0.019,,,1,0,0,0,,1
211880808,Gaia EDR3 660348335542434048,2MASS J08540500+1826510,133.52085,18.44752,2.5,2.5,0.7,16.51,0.01,1,0,0.014,0.008,26,2.5,0.39,15.81,0.02,1,0,0.013,0.008,24,2.49,0.16,21.44,0.06,1,0,0.03,0.011,21,1,0,0,0,2.5,1
212089563,Gaia EDR3 685806775664988928,2MASS J08542881+2149061,133.62008,21.81838,0.31,32.62,0.17,0.31,0.16,0,1,0.01,0.008,30,0.31,0.21,36.59,0.02,1,0,0.009,0.008,25,0.31,0.28,-9999.0,-9999.0,1,0,0.02,0.012,30,1,1,0,0,0.31,1
211970670,Gaia EDR3 660776595321126656,2MASS J08544699+1947114,133.69582,19.7865,0.58,,,,,,,,,,,,,,,,,,,0.58,0.1,0.29,0.02,1,0,0.037,0.011,17,1,0,0,0,,1
212033074,Gaia EDR3 684924555022699648,2MASS J08544811+2048201,133.7005,20.80559,15.65,,,,,,,,,,15.65,0.57,7.73,0.3,1,0,0.006,0.008,171,,,,,,,0.013,,,1,0,0,0,,1
212008710,Gaia EDR3 660878991637884672,2MASS J08550224+2023540,133.75934,20.39835,21.75,22.93,0.38,11.65,0.27,0,0,0.004,0.008,229,20.57,0.43,11.05,0.39,0,0,0.003,0.007,236,11.26,0.39,22.4,0.28,0,1,0.008,0.011,225,1,0,1,1,11.65,0
211683700,Gaia EDR3 610609831115899776,2MASS J08552802+1541440,133.86678,15.69557,0.59,,,,,,,,,,,,,,,,,,,0.59,0.07,-9999.0,-9999.0,1,0,0.024,0.011,20,1,0,0,0,,1
211960236,Gaia EDR3 660582913772038656,2MASS J08554365+1937424,133.93189,19.62845,26.57,,,,,,,,,,26.57,0.75,-9999.0,-9999.0,1,0,0.011,0.008,64,23.08,0.38,7.69,0.03,1,1,0.017,0.011,64,1,0,0,0,,1
212123874,Gaia EDR3 686133811655064704,2MASS J08555388+2229369,133.97453,22.49361,4.84,,,,,,,,,,4.84,0.11,0.4,0.01,1,0,0.017,0.008,30,5.04,0.07,2.01,0.02,1,1,0.049,0.011,30,1,0,0,0,,1
212020426,Gaia EDR3 684902835372591104,2MASS J08560696+2035369,134.02901,20.5936,0.55,0.55,0.1,25.88,0.09,0,0,0.043,0.008,12,20.71,0.05,0.55,0.04,0,2,0.037,0.008,12,23.63,0.03,0.55,0.02,0,2,0.095,0.01,11,1,0,0,0,,1
211946907,Gaia EDR3 660562126130388992,2MASS J08562277+1925379,134.0949,19.42721,28.6,28.59,0.34,7.95,0.03,1,1,0.003,0.008,84,16.07,0.32,4.9,0.04,1,1,0.004,0.009,83,8.85,0.04,4.28,0.02,1,3,0.023,0.012,82,0,0,1,1,,1
212092636,Gaia EDR3 685854913658785024,2MASS J08580519+2152462,134.52166,21.87952,4.05,4.13,0.02,0.47,0.01,0,3,0.009,0.008,52,4.06,0.1,1.5,0.02,1,0,0.003,0.008,53,19.01,0.04,4.15,0.02,1,2,0.019,0.013,48,1,0,0,0,4.05,1
211869459,Gaia EDR3 612270540350655616,2MASS J08583912+1817113,134.663,18.28649,18.66,,,,,,,,,,18.66,0.36,9.08,0.07,1,0,0.007,0.008,607,,,,,,,0.016,,,1,0,0,1,,1
212043078,Gaia EDR3 684988219321943936,2MASS J08591532+2058417,134.81386,20.97827,1.36,,,,,,,,,,1.36,0.1,12.42,0.04,1,0,0.008,0.009,34,,,,,,,0.019,,,1,0,0,0,,1
212190280,Gaia EDR3 686744143687763584,2MASS J08592611+2400340,134.8588,24.00947,14.45,,,,,,,,,,14.45,0.22,6.54,0.03,1,0,0.008,0.008,45,,,,,,,0.018,,,1,0,0,1,,1
211977845,Gaia EDR3 684584084375568384,2MASS J09012506+1953551,135.35445,19.89864,11.88,11.88,0.6,6.17,0.09,1,0,0.005,0.009,363,,,,,,,,,,,,,,,,0.01,,,1,0,0,1,,1
211970117,Gaia EDR3 636535048284271360,2MASS J09025523+1946422,135.73014,19.7784,22.58,22.58,0.36,11.47,0.34,0,0,0.008,0.007,72,,,,,,,,,,,,,,,,0.017,,,1,0,1,0,,0
211738534,Gaia EDR3 610888389810133760,2MASS J09045022+1626451,136.20927,16.44586,0.57,,,,,,,,,,0.57,0.52,0.28,0.3,1,0,0.012,0.009,74,,,,,,,0.027,,,1,0,0,0,,1
211869545,Gaia EDR3 636134890475398144,2MASS J09051816+1817154,136.3257,18.28762,2.75,,,,,,,,,,2.74,0.21,28.87,0.09,1,0,0.01,0.008,36,,,,,,,0.024,,,1,0,0,0,,1
212100938,Gaia EDR3 685342713039092864,2MASS J09063883+2202224,136.6618,22.03957,28.32,,,,,,,,,,28.32,0.28,7.16,0.01,1,0,0.006,0.009,57,,,,,,,0.015,,,1,0,0,0,,1
251376171,Gaia EDR3 687156151310669568,2MASS J09065348+2309507,136.72284,23.16411,15.41,,,,,,,,,,15.41,0.61,-9999.0,-9999.0,1,0,0.003,0.007,159,,,,,,,0.006,,,1,0,0,0,,0
212011923,Gaia EDR3 637001790970237824,2MASS J09071622+2027067,136.8176,20.45187,1.38,1.38,0.09,10.05,0.02,1,0,0.005,0.008,60,,,,,,,,,,,,,,,,0.011,,,1,0,0,0,,0
212023588,Gaia EDR3 637058175299995392,2MASS J09073586+2038451,136.89943,20.64588,1.82,1.82,0.29,23.83,0.02,1,0,0.02,0.008,24,,,,,,,,,,,,,,,,0.047,,,1,0,0,0,,1
251381414,Gaia EDR3 687239267517574016,2MASS J09103358+2333125,137.63996,23.5535,10.01,,,,,,,,,,10.02,0.58,6.44,0.17,1,0,0.002,0.007,615,,,,,,,0.004,,,1,0,0,1,,1
251313357,Gaia EDR3 632172628525953792,2MASS J09172189+1756122,139.34124,17.93673,0.64,,,,,,,,,,0.64,0.64,0.32,0.04,1,0,0.063,0.009,16,,,,,,,0.146,,,1,0,0,0,,0
251307228,Gaia EDR3 631903042018477440,2MASS J09194089+1720473,139.9204,17.34649,11.79,,,,,,,,,,11.79,0.66,5.57,0.09,1,0,0.003,0.008,380,,,,,,,0.008,,,1,0,0,0,,1
251326205,Gaia EDR3 632738395977951488,2MASS J09215393+1902316,140.47474,19.04212,11.97,,,,,,,,,,11.97,0.76,5.76,0.01,1,0,0.003,0.007,335,,,,,,,0.007,,,1,0,0,0,,1
251319473,Gaia EDR3 632625425453739904,2MASS J09230145+1828395,140.75607,18.47766,18.2,,,,,,,,,,18.21,0.42,8.81,0.03,1,0,0.005,0.008,135,,,,,,,0.011,,,1,0,0,0,,0
211895840,Gaia EDR3 659674614089018112,Gaia DR2 659674614089018112,129.8474,18.66558,19.38,20.57,0.68,8.84,0.07,1,0,0.005,0.008,40,19.38,0.45,1.71,0.05,1,0,0.006,0.007,,19.25,0.58,1.71,0.13,1,0,0.013,0.012,,1,1,0,1,,1
211911296,Gaia EDR3 659734537472590336,Gaia DR2 659734537472590336,128.96177,18.89544,27.5,27.54,0.56,0.25,0.03,1,0,0.004,0.008,70,,,,,,,,,,14.04,0.19,0.25,0.18,0,0,0.005,0.013,73,1,1,1,0,,1
211984180,Gaia EDR3 661413800965826688,Gaia DR2 661413800965826688,130.22471,19.99868,25.02,25.02,0.5,3.76,0.25,1,0,0.015,0.008,74,,,,,,,,,,,,,,,,0.034,,,1,1,0,0,,1
211810283,Gaia EDR3 659253638574908672,2MASS J08391664+1727465,129.81937,17.46294,8.97,8.97,0.44,4.41,0.19,1,0,0.009,0.008,583,9.05,0.82,4.45,0.07,1,0,0.011,0.007,586,8.93,0.62,4.37,0.05,1,0,0.018,0.012,576,1,0,0,1,8.98,0
211923104,Gaia EDR3 660455473502515200,2MASS J08551045+1904117,133.79357,19.06994,17.88,17.37,0.8,-9999.0,-9999.0,1,0,0.012,0.009,59,17.88,0.36,8.81,0.1,1,0,0.006,0.007,57,17.98,0.33,8.5,0.27,0,0,0.014,0.011,58,1,0,0,1,17.16,1
211980450,Gaia EDR3 661319380406234752,2MASS J08403937+1956238,130.16406,19.93997,1.02,1.02,0.83,0.51,0.01,1,0,0.02,0.008,51,,,,,,,,,,1.02,0.74,0.51,0.02,1,0,0.031,0.011,46,1,0,0,0,1.03,1
211986473,Gaia EDR3 661405966945537280,2MASS J08422012+2002117,130.58385,20.0366,7.51,7.39,0.35,2.84,0.09,1,0,0.003,0.009,1384,,,,,,,,,,7.65,0.26,21.75,0.1,1,0,0.008,0.012,1368,1,0,0,1,7.39,1
211998489,Gaia EDR3 664391102359279360,2MASS J08371143+2013459,129.29765,20.22942,0.29,0.29,0.17,16.07,0.04,1,0,0.022,0.007,15,,,,,,,,,,0.29,0.06,-9999.0,-9999.0,1,0,0.063,0.012,14,1,0,0,0,0.29,1
212100611,Gaia EDR3 665594556492201728,2MASS J08372243+2202003,129.34349,22.03344,1.34,1.34,0.56,1.8,0.25,1,0,0.018,0.009,65,,,,,,,,,,1.34,0.63,1.8,0.11,1,0,0.034,0.011,65,1,1,0,0,1.34,1
212123277,Gaia EDR3 665248446550953728,2MASS J08405877+2228499,130.24488,22.48055,0.39,12.37,0.05,0.39,0.03,0,2,0.03,0.008,15,,,,,,,,,,0.39,0.02,-9999.0,-9999.0,1,1,0.064,0.012,14,0,0,0,0,0.39,0
211822117,Gaia EDR3 659862939815527936,2MASS J08473450+1737507,131.89378,17.63076,26.1,,,,,,,,,,26.09,0.14,0.25,0.01,1,0,0.008,0.008,57,,,,,,,0.008,,,1,0,0,0,,1
211988080,Gaia EDR3 661547357268446080,2MASS J08475472+2003428,131.97801,20.06191,26.9,26.87,0.47,4.18,0.01,1,0,0.007,0.008,97,,,,,,,,,,,,,,,,0.007,,,1,0,0,0,27.58,1
211891321,Gaia EDR3 660192209187177984,2MASS J08453685+1835553,131.40358,18.5987,31.58,31.58,0.4,1.07,0.02,1,0,0.007,0.009,74,27.7,0.31,0.25,0.01,1,1,0.006,0.009,73,21.95,0.11,1.07,0.02,1,1,0.005,0.009,66,1,0,0,1,,1
211892153,Gaia EDR3 659652967453856512,2MASS J08382166+1836400,129.59027,18.61112,26.87,26.87,0.79,-9999.0,-9999.0,1,0,0.014,0.01,331,28.58,0.39,0.25,0.05,1,1,0.025,0.01,328,-9999.0,-9999.0,-9999.0,-9999.0,0,2,0.034,0.01,327,1,0,0,1,27.22,1
212109351,Gaia EDR3 665650425426585344,2MASS J08325808+2212203,128.24201,22.20566,10.53,10.53,0.52,-9999.0,-9999.0,1,0,0.02,0.008,57,10.53,0.83,-9999.0,-9999.0,1,0,0.043,0.008,54,10.35,0.77,-9999.0,-9999.0,1,0,0.039,0.008,57,1,0,0,1,10.51,1
211923230,Gaia EDR3 659760650873720192,2MASS J08365106+1904185,129.21277,19.07182,23.38,23.38,0.19,-9999.0,-9999.0,1,0,0.01,0.009,44,,,,,,,,,,20.46,0.04,1.96,0.01,1,1,0.01,0.009,45,1,0,0,0,,1
211980019,Gaia EDR3 661497638727087488,2MASS J08483450+1955575,132.14379,19.93264,26.1,26.09,0.73,1.05,0.09,1,0,0.022,0.009,94,,,,,,,,,,20.0,0.33,1.05,0.19,1,1,0.008,0.009,93,1,1,0,1,25.7,1
212004424,Gaia EDR3 661438436898268672,2MASS J08431246+2019434,130.80195,20.32874,36.74,36.74,0.22,0.93,0.01,1,1,0.002,0.008,1225,,,,,,,,,,18.76,0.38,0.94,0.11,1,1,0.001,0.008,1214,0,1,1,1,,1
211801146,Gaia EDR3 659241921904072960,2MASS J08372285+1719597,129.34522,17.33326,0.26,0.26,0.09,14.41,0.04,1,0,0.032,0.008,20,,,,,,,,,,0.26,0.12,15.01,0.04,1,0,0.021,0.008,27,1,0,0,0,0.26,1
211990768,Gaia EDR3 663765548961708032,2MASS J08282693+2006171,127.11223,20.10476,1.61,1.61,0.27,28.58,0.07,1,0,0.013,0.011,39,,,,,,,,,,1.61,0.76,-9999.0,-9999.0,1,0,0.025,0.011,37,1,0,0,0,1.61,1
211950298,Gaia EDR3 661137789187131904,2MASS J08431012+1928360,130.7922,19.47668,0.51,0.51,0.54,0.71,0.14,1,0,0.019,0.008,65,0.51,0.33,0.71,0.1,1,0,0.014,0.008,69,0.71,0.42,0.51,0.1,1,0,0.017,0.008,62,1,1,0,0,0.51,1
211898181,Gaia EDR3 659490995646856704,2MASS J08403786+1842003,130.15779,18.70011,2.52,2.53,0.04,14.18,0.02,1,0,0.0,0.01,534,2.51,0.06,31.58,0.02,1,0,0.001,0.01,535,2.52,0.05,9.19,0.02,1,0,0.001,0.01,530,1,0,0,0,2.52,1
211977390,Gaia EDR3 664309601059502464,2MASS J08374998+1953287,129.45825,19.89133,6.84,6.8,0.69,3.35,0.03,1,0,0.031,0.009,679,,,,,,,,,,6.88,0.46,3.43,0.03,1,0,0.032,0.009,673,1,0,0,1,7.14,1
212015504,Gaia EDR3 661773375627598208,2MASS J08450264+2030438,131.26102,20.51218,25.36,25.36,0.49,1.99,0.01,1,0,0.009,0.008,150,,,,,,,,,,11.4,0.23,2.01,0.01,1,1,0.003,0.008,147,1,0,1,1,24.64,1
211870690,Gaia EDR3 659417667669302912,2MASS J08415464+1818102,130.47769,18.30284,2.69,,,,,,,,,,2.69,0.2,0.76,0.15,0,0,0.022,0.009,30,,,,,,,0.022,,,1,0,0,0,,1
212019252,Gaia EDR3 661462312620257664,2MASS J08424847+2034244,130.70198,20.57347,11.19,11.19,0.5,-9999.0,-9999.0,1,0,0.005,0.008,416,,,,,,,,,,-9999.0,-9999.0,-9999.0,-9999.0,0,2,0.025,0.008,406,1,0,0,1,9.95,1
212066424,Gaia EDR3 664926049125744640,2MASS J08430054+2123281,130.75229,21.39115,24.0,24.01,0.27,0.11,0.02,1,0,0.043,0.008,33,,,,,,,,,,0.11,0.29,0.03,0.02,1,1,0.023,0.008,27,1,1,0,1,24.85,1
212027750,Gaia EDR3 661699910210446848,2MASS J08491476+2043009,132.31153,20.71694,20.7,20.7,0.54,-9999.0,-9999.0,1,0,0.002,0.008,256,,,,,,,,,,18.76,0.59,-9999.0,-9999.0,1,1,0.003,0.008,251,1,0,0,0,20.31,1
212111862,Gaia EDR3 677799719675648128,2MASS J08260122+2215200,126.50512,22.25556,1.62,1.62,0.77,0.81,0.02,1,0,0.038,0.009,43,1.62,0.38,0.81,0.06,1,0,0.033,0.009,40,1.61,0.38,0.81,0.14,1,0,0.024,0.009,42,1,0,0,0,1.62,1
212077095,Gaia EDR3 662003860752394880,2MASS J08491651+2135121,132.31881,21.58672,1.13,1.13,0.95,-9999.0,-9999.0,1,0,0.063,0.008,99,,,,,,,,,,1.13,0.85,-9999.0,-9999.0,1,0,0.054,0.008,93,1,0,0,0,1.13,1
212077235,Gaia EDR3 665530406860150912,2MASS J08311044+2135224,127.79354,21.58957,15.94,15.94,0.39,0.25,0.01,1,0,0.012,0.009,219,10.29,0.1,0.24,0.01,1,3,0.004,0.009,208,16.99,0.45,-9999.0,-9999.0,1,1,0.008,0.009,215,1,0,0,1,16.16,1
211787610,Gaia EDR3 658998483157410432,2MASS J08305580+1708223,127.73251,17.13953,18.8,18.95,0.28,-9999.0,-9999.0,1,1,0.005,0.009,69,,,,,,,,,,18.76,0.09,0.63,0.02,1,1,0.005,0.009,69,0,0,0,1,18.55,1
212002808,Gaia EDR3 663082653459050752,2MASS J08332348+2018032,128.34786,20.30091,0.33,32.82,0.07,0.33,0.04,1,1,0.04,0.008,18,11.2,0.02,-9999.0,-9999.0,1,2,0.077,0.008,16,-9999.0,-9999.0,-9999.0,-9999.0,0,3,0.042,0.008,16,0,0,1,0,0.33,0
212016014,Gaia EDR3 661458979725746304,2MASS J08425512+2031144,130.7297,20.52068,0.85,24.71,0.03,0.24,0.03,0,2,0.187,0.008,11,,,,,,,,,,0.85,0.07,0.42,0.02,1,0,0.061,0.008,14,1,0,0,0,0.85,0
212112321,Gaia EDR3 665240376308397440,2MASS J08411162+2215516,130.29843,22.26434,40.13,40.13,0.4,-9999.0,-9999.0,1,1,0.017,0.009,84,,,,,,,,,,24.33,0.28,0.98,0.02,1,2,0.005,0.009,82,0,1,1,0,38.07,1
212007343,Gaia EDR3 664406087499336448,2MASS J08363947+2022339,129.16449,20.37610,16.88,16.88,0.35,1.44,0.13,1,0,0.020,0.009,51,,,,,,,,,,1.44,0.07,7.64,0.06,0,1,0.034,0.015,51,1,1,0,1,16.98,1

